D2P-Fed: Differentially Private Federated Learning With Efficient Communication

In this paper, we propose the discrete Gaussian based differentially private federated learning (D2P-Fed), a unified scheme to achieve both differential privacy (DP) and communication efficiency in federated learning (FL). In particular, compared with the only prior work taking care of both aspects, D2P-Fed provides stronger privacy guarantee, better composability and smaller communication cost. The key idea is to apply the discrete Gaussian noise to the private data transmission. We provide complete analysis of the privacy guarantee, communication cost and convergence rate of D2P-Fed. We evaluated D2P-Fed on INFIMNIST and CIFAR10. The results show that D2P-Fed outperforms the-state-of-the-art by 4.7% to 13.0% in terms of model accuracy while saving one third of the communication cost.

==> data/homo_hetero/hetero0_25.txt <==
x,y
3.855469,       16.400002
3.873298,       24.550001
3.891124,       26.750002
3.908951,       27.250002
3.926777,       24.150002
3.944604,       30.950001
3.962430,       35.450001
3.980257,       38.800003
3.998083,       41.650002
4.015910,       42.900002
4.033736,       41.600002
4.051563,       52.900002
4.069389,       49.000004
4.087216,       48.600002
4.105042,       62.000004
4.122869,       52.150002
4.140695,       52.350002
4.158522,       63.750004
4.176348,       63.950005
4.194175,       63.300003
4.212001,       60.700005
4.229828,       59.450005
4.247654,       61.750004
4.265481,       67.000000
4.283307,       69.000000
4.301134,       64.300003
4.318960,       64.600006
4.336787,       69.750000
4.354613,       70.800003
4.372440,       65.250000
4.390266,       69.950005
4.408093,       75.450005
4.425919,       64.100006
4.443746,       70.550003
4.461572,       76.500000
4.479399,       73.900002
4.497225,       67.650002
4.515052,       77.350006
4.532878,       66.000000
4.550705,       72.750000
4.568531,       69.200005
4.586358,       76.350006
4.604184,       66.250000
4.622011,       72.200005
4.639837,       69.050003
4.657664,       69.100006
4.675490,       67.100006
4.693317,       70.400002
4.711143,       73.500000
4.728970,       68.650002
4.746796,       76.600006
4.764623,       74.850006
4.782449,       76.200005
4.800276,       71.450005
4.818102,       70.350006
4.835929,       76.250000
4.853755,       75.300003
4.871582,       66.350006
4.889408,       67.350006
4.907235,       70.100006
4.925061,       80.050003
4.942888,       77.550003
4.960714,       71.850006
4.978541,       71.700005
4.996367,       79.150002
5.014194,       77.350006
5.032020,       74.200005
5.049847,       72.100006
5.067673,       77.800003
5.085500,       69.550003
5.103326,       79.150002
5.121153,       72.550003
5.138979,       71.050003
5.156806,       69.800003
5.174632,       63.700005
5.192459,       73.450005
5.210286,       79.000000
5.228112,       78.750000
5.245939,       75.200005
5.263765,       70.250000
5.281592,       76.000000
5.299418,       69.650002
5.317245,       74.600006
5.335071,       73.350006
5.352898,       81.500008
5.370724,       80.500008
5.388551,       78.150002
5.406377,       79.400002
5.424204,       79.850006
5.442030,       79.600006
5.459857,       77.150002
5.477683,       80.600006
5.495510,       81.750008
5.513336,       67.200005
5.531163,       79.300003
5.548989,       80.750008
5.566816,       78.900002
5.584642,       75.950005
5.602469,       75.600006
5.620295,       75.800003


==> data/homo_hetero/hetero0_64.txt <==
x,y
1.439855,       18.800001
1.440595,       16.400002
1.441334,       10.900001
1.442074,       33.200001
1.442813,       38.700001
1.443553,       38.700001
1.444292,       29.650002
1.445032,       33.350002
1.445771,       41.800003
1.446511,       40.350002
1.447250,       51.800003
1.447990,       45.950001
1.448729,       53.200001
1.449469,       49.050003
1.450208,       51.150002
1.450947,       47.200001
1.451687,       53.000004
1.452426,       58.500004
1.453166,       57.650002
1.453905,       61.050003
1.454645,       61.850002
1.455384,       57.200005
1.456124,       48.200001
1.456863,       58.900002
1.457603,       58.200005
1.458342,       55.850002
1.459082,       59.800003
1.459821,       59.950005
1.460560,       63.300003
1.461300,       66.200005
1.462039,       60.900002
1.462779,       55.100002
1.463518,       58.300003
1.464258,       58.750004
1.464997,       60.550003
1.465737,       62.400002
1.466476,       67.100006
1.467216,       67.650002
1.467955,       63.050003
1.468695,       67.800003
1.469434,       66.200005
1.470173,       65.550003
1.470913,       61.900002
1.471652,       59.200005
1.472392,       67.450005
1.473131,       58.950005
1.473871,       67.300003
1.474610,       65.600006
1.475350,       68.200005
1.476089,       63.450005
1.476829,       66.950005
1.477568,       66.750000
1.478308,       63.000004
1.479047,       66.750000
1.479787,       66.250000
1.480526,       63.450005
1.481265,       61.800003
1.482005,       64.750000
1.482744,       66.250000
1.483484,       48.350002
1.484223,       59.750004
1.484963,       71.800003
1.485702,       69.900002
1.486442,       71.250000
1.487181,       59.600002
1.487921,       70.350006
1.488660,       62.400002
1.489400,       65.900002
1.490139,       67.900002
1.490878,       68.200005
1.491618,       67.250000
1.492357,       67.050003
1.493097,       66.000000
1.493836,       70.500000
1.494576,       65.050003
1.495315,       63.800003
1.496055,       71.050003
1.496794,       62.450005
1.497534,       68.800003
1.498273,       65.500000
1.499013,       68.350006
1.499752,       64.800003
1.500491,       62.050003
1.501231,       66.900002
1.501970,       61.850002
1.502710,       67.150002
1.503449,       65.650002
1.504189,       67.550003
1.504928,       62.200005
1.505668,       62.500004
1.506407,       63.850002
1.507147,       62.050003
1.507886,       65.350006
1.508626,       58.900002
1.509365,       58.600002
1.510104,       59.200005
1.510844,       65.000000
1.511583,       66.000000
1.512323,       63.300003
1.513062,       69.400002


==> data/homo_hetero/hetero1.txt <==
x,y
0.886174,       13.900001
0.886739,       28.050001
0.887303,       27.350000
0.887867,       26.100000
0.888432,       33.000000
0.888996,       42.400002
0.889561,       35.100002
0.890125,       38.850002
0.890689,       48.050003
0.891254,       34.150002
0.891818,       41.650002
0.892382,       45.500004
0.892947,       46.200001
0.893511,       46.550003
0.894076,       48.250004
0.894640,       44.650002
0.895204,       52.850002
0.895769,       56.150002
0.896333,       52.900002
0.896898,       55.050003
0.897462,       60.700005
0.898026,       54.850002
0.898591,       58.600002
0.899155,       57.900002
0.899720,       56.050003
0.900284,       56.300003
0.900848,       59.000004
0.901413,       53.500004
0.901977,       54.350002
0.902542,       46.650002
0.903106,       54.850002
0.903670,       57.100002
0.904235,       55.900002
0.904799,       53.150002
0.905363,       58.950005
0.905928,       55.550003
0.906492,       57.350002
0.907057,       57.000004
0.907621,       60.450005
0.908185,       47.850002
0.908750,       57.950005
0.909314,       61.350002
0.909879,       58.250004
0.910443,       58.900002
0.911007,       60.100002
0.911572,       66.200005
0.912136,       61.850002
0.912701,       61.700005
0.913265,       60.300003
0.913829,       62.800003
0.914394,       63.150002
0.914958,       61.200005
0.915522,       60.650002
0.916087,       61.700005
0.916651,       57.050003
0.917216,       56.700005
0.917780,       62.050003
0.918344,       59.150002
0.918909,       58.300003
0.919473,       57.650002
0.920038,       55.450001
0.920602,       55.250004
0.921166,       59.150002
0.921731,       59.200005
0.922295,       60.250004
0.922860,       55.700001
0.923424,       55.600002
0.923988,       58.850002
0.924553,       56.500004
0.925117,       55.800003
0.925682,       52.750004
0.926246,       55.250004
0.926810,       54.250004
0.927375,       45.750004
0.927939,       53.850002
0.928503,       53.600002
0.929068,       52.900002
0.929632,       52.800003
0.930197,       47.400002
0.930761,       55.500004
0.931325,       51.500004
0.931890,       54.700001
0.932454,       58.050003
0.933019,       56.900002
0.933583,       55.450001
0.934147,       54.900002
0.934712,       50.350002
0.935276,       57.500004
0.935841,       53.550003
0.936405,       46.200001
0.936969,       50.650002
0.937534,       45.650002
0.938098,       53.300003
0.938662,       53.700001
0.939227,       46.250004
0.939791,       50.500004
0.940356,       52.550003
0.940920,       50.650002
0.941484,       51.650002
0.942049,       55.550003


==> data/homo_hetero/hetero_binom3.txt <==
x,y
1.295422,       11.900001
1.875262,       24.000002
2.337377,       18.450001
2.738556,       26.850000
3.100796,       34.900002
3.435376,       36.800003
3.748998,       37.350002
4.046028,       42.650002
4.329499,       44.900002
4.601619,       48.200001
4.864055,       50.650002
5.118102,       47.000004
5.364790,       47.200001
5.604953,       53.550003
5.839280,       55.800003
6.068346,       57.550003
6.292637,       59.000004
6.512570,       53.900002
6.728502,       50.850002
6.940747,       53.250004
7.149576,       52.800003
7.355233,       64.750000
7.557931,       58.500004
7.757861,       58.800003
7.955195,       65.400002
8.150087,       68.800003
8.342676,       63.450005
8.533090,       66.600006
8.721444,       57.600002
8.907844,       63.500004
9.092388,       67.550003
9.275163,       69.300003
9.456253,       65.800003
9.635733,       63.450005
9.813675,       62.800003
9.990144,       62.850002
10.165200,      67.950005
10.338901,      69.650002
10.511300,      67.700005
10.682447,      60.100002
10.852389,      67.900002
11.021168,      66.150002
11.188828,      61.900002
11.355406,      65.150002
11.520939,      66.900002
11.685463,      67.400002
11.849009,      64.050003
12.011609,      69.600006
12.173292,      70.850006
12.334087,      62.350002
12.494019,      66.850006
12.653115,      64.750000
12.811398,      67.100006
12.968891,      66.300003
13.125615,      64.750000
13.281593,      61.000004
13.436844,      72.400002
13.591386,      65.750000
13.745239,      66.000000
13.898419,      66.550003
14.050944,      65.000000
14.202829,      69.150002
14.354090,      64.000000
14.504742,      63.600002
14.654799,      69.900002
14.804275,      68.650002
14.953183,      64.600006
15.101535,      71.450005
15.249344,      67.600006
15.396622,      62.500004
15.543380,      66.550003
15.689628,      61.750004
15.835379,      63.650002
15.980641,      69.500000
16.125425,      69.350006
16.269740,      64.850006
16.413595,      66.300003
16.557000,      70.900002
16.699963,      65.600006
16.842493,      67.900002
16.984597,      62.800003
17.126283,      58.850002
17.267560,      69.150002
17.408434,      69.900002
17.548913,      65.200005
17.689003,      69.600006
17.828712,      65.300003
17.968046,      68.850006
18.107011,      73.700005
18.245614,      69.450005
18.383861,      65.050003
18.521757,      73.150002
18.659308,      62.350002
18.796520,      61.850002
18.933398,      71.150002
19.069948,      68.200005
19.206174,      64.600006
19.342082,      62.550003
19.477677,      69.850006
19.612962,      61.750004



==> data/homo_hetero/homo0_25.txt <==
x,          y
3.855469,	36.150002
3.873298,	58.600002
3.891124,	67.850006
3.908951,	72.650002
3.926777,	75.250000
3.944604,	75.700005
3.962430,	80.500008
3.980257,	81.000008
3.998083,	80.950005
4.015910,	83.800003
4.033736,	84.250008
4.051563,	84.850006
4.069389,	86.050003
4.087216,	86.250008
4.105042,	85.950005
4.122869,	87.550003
4.140695,	88.250008
4.158522,	88.150002
4.176348,	87.250008
4.194175,	88.450005
4.212001,	87.900002
4.229828,	89.000008
4.247654,	88.100006
4.265481,	88.750008
4.283307,	89.000008
4.301134,	89.450005
4.318960,	89.100006
4.336787,	90.150002
4.354613,	88.850006
4.372440,	90.400002
4.390266,	89.100006
4.408093,	85.700005
4.425919,	89.250008
4.443746,	89.550003
4.461572,	89.600006
4.479399,	88.350006
4.497225,	90.000008
4.515052,	89.350006
4.532878,	89.700005
4.550705,	89.400002
4.568531,	90.500008
4.586358,	89.800003
4.604184,	90.650002
4.622011,	90.650002
4.639837,	89.700005
4.657664,	89.900002
4.675490,	89.350006
4.693317,	90.750008
4.711143,	90.150002
4.728970,	90.900002
4.746796,	91.050003
4.764623,	90.800003
4.782449,	90.000008
4.800276,	90.450005
4.818102,	90.100006
4.835929,	89.450005
4.853755,	90.400002
4.871582,	91.200005
4.889408,	91.150002
4.907235,	91.350006
4.925061,	91.000008
4.942888,	90.950005
4.960714,	91.150002
4.978541,	90.150002
4.996367,	91.600006
5.014194,	91.050003
5.032020,	90.750008
5.049847,	90.850006
5.067673,	90.450005
5.085500,	91.350006
5.103326,	90.900002
5.121153,	91.800003
5.138979,	91.650002
5.156806,	92.100006
5.174632,	91.200005
5.192459,	90.700005
5.210286,	91.100006
5.228112,	91.300003
5.245939,	90.950005
5.263765,	91.150002
5.281592,	91.400002
5.299418,	90.200005
5.317245,	91.250008
5.335071,	90.850006
5.352898,	91.200005
5.370724,	90.900002
5.388551,	90.350006
5.406377,	90.800003
5.424204,	91.400002
5.442030,	91.300003
5.459857,	91.900002
5.477683,	91.650002
5.495510,	91.050003
5.513336,	91.700005
5.531163,	91.700005
5.548989,	91.200005
5.566816,	90.650002
5.584642,	91.400002
5.602469,	90.900002
5.620295,	92.650002


==> data/homo_hetero/homo0_64.txt <==
x,y
1.439855,       42.350002
1.440595,       53.500004
1.441334,       61.000004
1.442074,       62.450005
1.442813,       65.100006
1.443553,       67.450005
1.444292,       69.000000
1.445032,       66.500000
1.445771,       65.700005
1.446511,       67.950005
1.447250,       73.800003
1.447990,       72.350006
1.448729,       73.050003
1.449469,       72.600006
1.450208,       71.950005
1.450947,       74.600006
1.451687,       77.450005
1.452426,       77.750000
1.453166,       79.100006
1.453905,       79.650002
1.454645,       80.500008
1.455384,       81.700005
1.456124,       81.200005
1.456863,       79.800003
1.457603,       80.650002
1.458342,       81.050003
1.459082,       82.350006
1.459821,       81.700005
1.460560,       83.200005
1.461300,       83.900002
1.462039,       84.100006
1.462779,       83.350006
1.463518,       84.500008
1.464258,       83.200005
1.464997,       84.600006
1.465737,       82.000008
1.466476,       82.450005
1.467216,       83.400002
1.467955,       82.000008
1.468695,       82.250008
1.469434,       83.450005
1.470173,       83.850006
1.470913,       83.600006
1.471652,       83.850006
1.472392,       83.250008
1.473131,       84.850006
1.473871,       84.700005
1.474610,       85.550003
1.475350,       84.650002
1.476089,       85.300003
1.476829,       84.750008
1.477568,       86.300003
1.478308,       84.100006
1.479047,       86.000008
1.479787,       85.500008
1.480526,       84.300003
1.481265,       85.200005
1.482005,       85.150002
1.482744,       84.500008
1.483484,       84.900002
1.484223,       86.450005
1.484963,       86.100006
1.485702,       85.800003
1.486442,       86.100006
1.487181,       86.050003
1.487921,       85.750008
1.488660,       87.200005
1.489400,       87.650002
1.490139,       86.150002
1.490878,       86.600006
1.491618,       85.800003
1.492357,       86.550003
1.493097,       85.800003
1.493836,       88.050003
1.494576,       84.100006
1.495315,       86.950005
1.496055,       85.900002
1.496794,       86.550003
1.497534,       86.300003
1.498273,       86.600006
1.499013,       86.700005
1.499752,       86.900002
1.500491,       86.850006
1.501231,       85.950005
1.501970,       87.200005
1.502710,       86.550003
1.503449,       86.050003
1.504189,       86.100006
1.504928,       87.300003
1.505668,       86.250008
1.506407,       85.500008
1.507147,       86.000008
1.507886,       86.600006
1.508626,       85.500008
1.509365,       85.900002
1.510104,       80.700005
1.510844,       86.050003
1.511583,       86.550003
1.512323,       87.100006
1.513062,       86.450005


==> data/homo_hetero/homo1.txt <==
x,          y
0.886174,	36.600002
0.886739,	51.150002
0.887303,	62.150002
0.887867,	63.250004
0.888432,	65.500000
0.888996,	67.250000
0.889561,	68.600006
0.890125,	65.900002
0.890689,	62.750004
0.891254,	67.750000
0.891818,	66.100006
0.892382,	72.350006
0.892947,	69.900002
0.893511,	68.150002
0.894076,	71.750000
0.894640,	72.800003
0.895204,	73.600006
0.895769,	74.600006
0.896333,	75.100006
0.896898,	71.300003
0.897462,	69.700005
0.898026,	76.250000
0.898591,	75.650002
0.899155,	76.900002
0.899720,	75.600006
0.900284,	77.050003
0.900848,	70.750000
0.901413,	76.250000
0.901977,	76.600006
0.902542,	78.600006
0.903106,	77.400002
0.903670,	77.150002
0.904235,	72.650002
0.904799,	79.900002
0.905363,	79.150002
0.905928,	78.250000
0.906492,	80.200005
0.907057,	79.600006
0.907621,	80.700005
0.908185,	81.200005
0.908750,	81.650002
0.909314,	82.000008
0.909879,	81.850006
0.910443,	73.900002
0.911007,	80.200005
0.911572,	79.850006
0.912136,	79.450005
0.912701,	81.100006
0.913265,	80.000000
0.913829,	80.850006
0.914394,	80.600006
0.914958,	81.150002
0.915522,	80.700005
0.916087,	80.000000
0.916651,	80.650002
0.917216,	81.550003
0.917780,	80.600006
0.918344,	73.850006
0.918909,	75.650002
0.919473,	74.350006
0.920038,	78.050003
0.920602,	77.400002
0.921166,	81.200005
0.921731,	81.300003
0.922295,	74.700005
0.922860,	82.150002
0.923424,	79.750000
0.923988,	79.850006
0.924553,	79.800003
0.925117,	80.700005
0.925682,	73.850006
0.926246,	78.600006
0.926810,	80.900002
0.927375,	80.100006
0.927939,	80.100006
0.928503,	80.000000
0.929068,	80.150002
0.929632,	81.950005
0.930197,	80.100006
0.930761,	82.350006
0.931325,	81.800003
0.931890,	76.300003
0.932454,	82.300003
0.933019,	81.500008
0.933583,	80.700005
0.934147,	82.100006
0.934712,	79.350006
0.935276,	81.500008
0.935841,	81.650002
0.936405,	81.800003
0.936969,	81.400002
0.937534,	75.000000
0.938098,	74.650002
0.938662,	79.900002
0.939227,	79.350006
0.939791,	81.050003
0.940356,	81.700005
0.940920,	81.700005
0.941484,	82.000008
0.942049,	81.200005


==> data/old_mnist/comm13/binom.txt <==
x,y

==> data/old_mnist/comm13/disgauss0_25.txt <==
x,          y
3.855469,	38.750000
3.873298,	55.900002
3.891124,	59.450005
3.908951,	65.750000
3.926777,	68.300003
3.944604,	72.200005
3.962430,	72.050003
3.980257,	77.950005
3.998083,	82.150002
4.015910,	79.450005
4.033736,	82.550003
4.051563,	82.000008
4.069389,	84.750008
4.087216,	84.750008
4.105042,	86.100006
4.122869,	85.700005
4.140695,	86.850006
4.158522,	85.550003
4.176348,	86.300003
4.194175,	87.600006
4.212001,	86.050003
4.229828,	86.050003
4.247654,	88.800003
4.265481,	88.950005
4.283307,	86.850006
4.301134,	87.350006
4.318960,	86.700005
4.336787,	89.200005
4.354613,	89.350006
4.372440,	89.450005
4.390266,	89.000008
4.408093,	88.750008
4.425919,	89.000008
4.443746,	88.800003
4.461572,	88.400002
4.479399,	89.250008
4.497225,	89.250008
4.515052,	89.750008
4.532878,	89.750008
4.550705,	90.400002
4.568531,	89.450005
4.586358,	89.650002
4.604184,	90.950005
4.622011,	89.750008
4.639837,	90.700005
4.657664,	90.600006
4.675490,	90.000008
4.693317,	90.450005
4.711143,	90.700005
4.728970,	90.600006
4.746796,	91.550003
4.764623,	91.600006
4.782449,	91.800003
4.800276,	92.200005
4.818102,	91.050003
4.835929,	91.450005
4.853755,	91.400002
4.871582,	91.350006
4.889408,	91.950005
4.907235,	91.150002
4.925061,	91.600006
4.942888,	92.250008
4.960714,	92.300003
4.978541,	93.000008
4.996367,	91.450005
5.014194,	91.850006
5.032020,	91.900002
5.049847,	92.550003
5.067673,	92.900002
5.085500,	91.450005
5.103326,	91.900002
5.121153,	91.850006
5.138979,	92.200005
5.156806,	92.300003
5.174632,	92.500008
5.192459,	91.600006
5.210286,	92.400002
5.228112,	92.400002
5.245939,	91.500008
5.263765,	92.200005
5.281592,	92.900002
5.299418,	91.250008
5.317245,	92.200005
5.335071,	92.550003
5.352898,	92.750008
5.370724,	91.450005
5.388551,	93.250008
5.406377,	91.700005
5.424204,	92.800003
5.442030,	92.400002
5.459857,	92.300003
5.477683,	92.100006
5.495510,	92.000008
5.513336,	92.050003
5.531163,	92.450005
5.548989,	92.000008
5.566816,	92.550003
5.584642,	92.350006
5.602469,	92.250008
5.620295,	92.150002


==> data/old_mnist/comm13/disgauss1.txt <==
x,          y
0.886174,	42.000004
0.886739,	46.450001
0.887303,	60.650002
0.887867,	59.200005
0.888432,	60.800003
0.888996,	65.550003
0.889561,	63.050003
0.890125,	66.650002
0.890689,	68.550003
0.891254,	69.050003
0.891818,	69.750000
0.892382,	70.850006
0.892947,	69.150002
0.893511,	72.950005
0.894076,	72.550003
0.894640,	74.500000
0.895204,	73.500000
0.895769,	75.450005
0.896333,	73.800003
0.896898,	74.150002
0.897462,	74.950005
0.898026,	77.950005
0.898591,	76.250000
0.899155,	79.350006
0.899720,	78.700005
0.900284,	77.300003
0.900848,	79.900002
0.901413,	74.950005
0.901977,	77.600006
0.902542,	79.100006
0.903106,	80.550003
0.903670,	77.700005
0.904235,	80.350006
0.904799,	79.250000
0.905363,	80.100006
0.905928,	78.700005
0.906492,	80.900002
0.907057,	80.450005
0.907621,	79.450005
0.908185,	79.150002
0.908750,	79.400002
0.909314,	78.750000
0.909879,	79.700005
0.910443,	79.200005
0.911007,	80.150002
0.911572,	77.750000
0.912136,	79.900002
0.912701,	78.200005
0.913265,	80.150002
0.913829,	79.900002
0.914394,	77.250000
0.914958,	80.050003
0.915522,	80.650002
0.916087,	80.400002
0.916651,	80.500008
0.917216,	81.200005
0.917780,	82.100006
0.918344,	74.850006
0.918909,	78.850006
0.919473,	80.700005
0.920038,	81.150002
0.920602,	79.700005
0.921166,	80.800003
0.921731,	79.350006
0.922295,	80.350006
0.922860,	78.250000
0.923424,	76.750000
0.923988,	78.800003
0.924553,	80.500008
0.925117,	79.700005
0.925682,	79.950005
0.926246,	79.050003
0.926810,	78.900002
0.927375,	78.350006
0.927939,	80.150002
0.928503,	79.350006
0.929068,	79.400002
0.929632,	80.300003
0.930197,	77.400002
0.930761,	79.600006
0.931325,	80.950005
0.931890,	79.150002
0.932454,	75.050003
0.933019,	80.000000
0.933583,	75.950005
0.934147,	78.600006
0.934712,	79.000000
0.935276,	80.350006
0.935841,	80.700005
0.936405,	75.100006
0.936969,	79.900002
0.937534,	77.100006
0.938098,	78.450005
0.938662,	77.500000
0.939227,	70.150002
0.939791,	77.150002
0.940356,	79.200005
0.940920,	75.900002
0.941484,	78.250000
0.942049,	78.600006


==> data/old_mnist/comm16/binom.txt <==
x,y

==> data/old_mnist/comm16/disgauss0_25.txt <==
x,          y
3.855469,	42.550003
3.873298,	65.100006
3.891124,	68.850006
3.908951,	69.300003
3.926777,	74.100006
3.944604,	73.800003
3.962430,	78.250000
3.980257,	74.150002
3.998083,	80.000000
4.015910,	80.200005
4.033736,	81.750008
4.051563,	79.550003
4.069389,	84.000008
4.087216,	82.750008
4.105042,	83.850006
4.122869,	84.700005
4.140695,	85.200005
4.158522,	84.750008
4.176348,	86.150002
4.194175,	86.950005
4.212001,	85.150002
4.229828,	85.500008
4.247654,	86.600006
4.265481,	86.600006
4.283307,	87.100006
4.301134,	86.000008
4.318960,	86.500008
4.336787,	86.900002
4.354613,	86.600006
4.372440,	85.700005
4.390266,	86.750008
4.408093,	87.500008
4.425919,	87.900002
4.443746,	87.700005
4.461572,	87.150002
4.479399,	86.900002
4.497225,	87.300003
4.515052,	88.350006
4.532878,	87.900002
4.550705,	88.250008
4.568531,	89.000008
4.586358,	88.700005
4.604184,	87.300003
4.622011,	88.550003
4.639837,	88.250008
4.657664,	87.300003
4.675490,	88.950005
4.693317,	88.000008
4.711143,	88.150002
4.728970,	88.450005
4.746796,	88.300003
4.764623,	88.350006
4.782449,	89.200005
4.800276,	89.150002
4.818102,	88.750008
4.835929,	89.000008
4.853755,	88.050003
4.871582,	87.600006
4.889408,	88.850006
4.907235,	88.600006
4.925061,	88.850006
4.942888,	88.750008
4.960714,	90.400002
4.978541,	89.650002
4.996367,	90.200005
5.014194,	89.050003
5.032020,	90.200005
5.049847,	89.650002
5.067673,	89.150002
5.085500,	90.000008
5.103326,	89.450005
5.121153,	88.600006
5.138979,	90.900002
5.156806,	90.450005
5.174632,	90.650002
5.192459,	90.600006
5.210286,	90.700005
5.228112,	89.150002
5.245939,	90.200005
5.263765,	90.400002
5.281592,	90.400002
5.299418,	91.050003
5.317245,	90.300003
5.335071,	91.100006
5.352898,	91.050003
5.370724,	91.050003
5.388551,	90.350006
5.406377,	90.400002
5.424204,	89.750008
5.442030,	91.050003
5.459857,	91.450005
5.477683,	91.550003
5.495510,	91.600006
5.513336,	91.350006
5.531163,	90.950005
5.548989,	90.200005
5.566816,	89.200005
5.584642,	90.100006
5.602469,	90.750008
5.620295,	91.250008


==> data/old_mnist/comm16/disgauss1.txt <==
x,              y
0.886174,       40.350002
0.886739,       50.000004
0.887303,       55.300003
0.887867,       63.600002
0.888432,       65.250000
0.888996,       62.750004
0.889561,       67.650002
0.890125,       64.050003
0.890689,       65.950005
0.891254,       69.750000
0.891818,       71.400002
0.892382,       70.250000
0.892947,       74.900002
0.893511,       74.400002
0.894076,       69.750000
0.894640,       72.800003
0.895204,       78.700005
0.895769,       80.150002
0.896333,       76.150002
0.896898,       80.400002
0.897462,       78.400002
0.898026,       79.400002
0.898591,       77.800003
0.899155,       79.700005
0.899720,       71.350006
0.900284,       75.100006
0.900848,       83.250008
0.901413,       79.850006
0.901977,       81.600006
0.902542,       80.900002
0.903106,       77.600006
0.903670,       78.750000
0.904235,       81.400002
0.904799,       81.750008
0.905363,       82.650002
0.905928,       80.450005
0.906492,       77.850006
0.907057,       81.900002
0.907621,       82.300003
0.908185,       80.050003
0.908750,       81.350006
0.909314,       79.300003
0.909879,       78.000000
0.910443,       78.250000
0.911007,       80.550003
0.911572,       74.100006
0.912136,       80.450005
0.912701,       81.750008
0.913265,       75.900002
0.913829,       82.100006
0.914394,       82.050003
0.914958,       80.900002
0.915522,       81.550003
0.916087,       82.000008
0.916651,       80.550003
0.917216,       81.800003
0.917780,       81.350006
0.918344,       81.250008
0.918909,       80.900002
0.919473,       76.750000
0.920038,       81.600006
0.920602,       71.700005
0.921166,       81.150002
0.921731,       77.500000
0.922295,       81.500008
0.922860,       76.450005
0.923424,       80.850006
0.923988,       81.250008
0.924553,       80.500008
0.925117,       79.850006
0.925682,       81.800003
0.926246,       79.750000
0.926810,       82.100006
0.927375,       76.750000
0.927939,       81.650002
0.928503,       75.800003
0.929068,       80.450005
0.929632,       80.100006
0.930197,       79.000000
0.930761,       79.800003
0.931325,       80.100006
0.931890,       79.950005
0.932454,       80.150002
0.933019,       80.700005
0.933583,       80.450005
0.934147,       80.350006
0.934712,       74.300003
0.935276,       80.600006
0.935841,       80.200005
0.936405,       80.600006
0.936969,       78.900002
0.937534,       80.500008
0.938098,       73.100006
0.938662,       79.050003
0.939227,       78.650002
0.939791,       79.750000
0.940356,       74.400002
0.940920,       71.750000
0.941484,       79.200005
0.942049,       79.250000


==> data/old_mnist/comm24/binom_27.txt <==
x,          y
0.259660,       37.300003
0.368942,       50.200001
0.453484,       58.950005
0.525220,       63.500004
0.588774,       62.900002
0.646515,       59.300003
0.699851,       62.450005
0.749701,       68.150002
0.796701,       71.450005
0.841316,       66.350006
0.883896,       73.300003
0.924713,       72.850006
0.963984,       74.500000
1.001883,       75.400002
1.038556,       78.750000
1.074123,       81.100006
1.108687,       74.950005
1.142335,       78.750000
1.175142,       79.150002
1.207174,       78.900002
1.238489,       78.450005
1.269137,       81.900002
1.299163,       79.600006
1.328607,       79.300003
1.357506,       81.950005
1.385892,       79.600006
1.413793,       82.650002
1.441238,       80.000000
1.468250,       81.200005
1.494851,       81.050003
1.521062,       82.550003
1.546901,       75.850006
1.572386,       82.700005
1.597533,       79.300003
1.622357,       83.150002
1.646871,       82.100006
1.671088,       83.250008
1.695021,       84.250008
1.718679,       82.600006
1.742075,       83.500008
1.765217,       83.750008
1.788116,       83.050003
1.810778,       83.650002
1.833214,       84.100006
1.855430,       83.450005
1.877434,       82.250008
1.899232,       81.900002
1.920832,       83.050003
1.942239,       84.000008
1.963459,       82.650002
1.984498,       83.850006
2.005361,       83.250008
2.026053,       84.200005
2.046580,       83.850006
2.066944,       76.900002
2.087152,       82.600006
2.107207,       81.450005
2.127114,       83.700005
2.146875,       83.150002
2.166495,       84.250008
2.185977,       82.300003
2.205325,       83.150002
2.224542,       83.400002
2.243631,       82.550003
2.262594,       83.300003
2.281436,       83.900002
2.300158,       84.250008
2.318763,       84.650002
2.337255,       84.650002
2.355634,       83.250008
2.373905,       84.000008
2.392068,       82.650002
2.410127,       83.550003
2.428083,       82.450005
2.445938,       82.850006
2.463695,       81.650002
2.481356,       83.350006
2.498921,       82.950005
2.516394,       83.300003
2.533776,       76.350006
2.551068,       82.000008
2.568273,       82.750008
2.585392,       84.350006
2.602425,       83.600006
2.619376,       84.650002
2.636245,       83.500008
2.653034,       83.350006
2.669745,       76.900002
2.686377,       83.550003
2.702934,       83.100006
2.719416,       83.250008
2.735824,       78.100006
2.752159,       82.450005
2.768424,       82.100006
2.784618,       82.550003
2.800743,       83.150002
2.816800,       81.400002
2.832790,       80.900002
2.848715,       80.900002
2.864574,       81.700005

==> data/old_mnist/comm32/binom.txt <==
x,y

==> data/old_mnist/comm32/disgauss0_25.txt <==
x,y
3.855469,       39.750000
3.873298,       53.500004
3.891124,       67.050003
3.908951,       66.350006
3.926777,       70.100006
3.944604,       74.750000
3.962430,       73.350006
3.980257,       77.900002
3.998083,       77.750000
4.015910,       82.100006
4.033736,       81.500008
4.051563,       82.150002
4.069389,       85.350006
4.087216,       84.950005
4.105042,       86.100006
4.122869,       84.850006
4.140695,       85.900002
4.158522,       85.750008
4.176348,       86.250008
4.194175,       85.450005
4.212001,       86.900002
4.229828,       87.200005
4.247654,       86.600006
4.265481,       87.300003
4.283307,       87.350006
4.301134,       87.750008
4.318960,       86.200005
4.336787,       86.300003
4.354613,       87.600006
4.372440,       88.300003
4.390266,       87.650002
4.408093,       88.550003
4.425919,       88.800003
4.443746,       88.000008
4.461572,       89.200005
4.479399,       89.300003
4.497225,       89.850006
4.515052,       89.200005
4.532878,       89.500008
4.550705,       88.800003
4.568531,       89.450005
4.586358,       89.250008
4.604184,       89.600006
4.622011,       90.250008
4.639837,       89.250008
4.657664,       90.250008
4.675490,       89.750008
4.693317,       90.000008
4.711143,       89.450005
4.728970,       90.300003
4.746796,       90.150002
4.764623,       89.650002
4.782449,       88.800003
4.800276,       89.900002
4.818102,       90.450005
4.835929,       90.000008
4.853755,       90.400002
4.871582,       90.700005
4.889408,       91.000008
4.907235,       90.100006
4.925061,       90.600006
4.942888,       89.750008
4.960714,       90.750008
4.978541,       89.600006
4.996367,       91.250008
5.014194,       89.800003
5.032020,       90.150002
5.049847,       90.500008
5.067673,       90.700005
5.085500,       90.950005
5.103326,       90.700005
5.121153,       90.400002
5.138979,       90.050003
5.156806,       90.600006
5.174632,       89.950005
5.192459,       90.050003
5.210286,       91.400002
5.228112,       90.500008
5.245939,       90.950005
5.263765,       90.450005
5.281592,       90.400002
5.299418,       91.000008
5.317245,       91.100006
5.335071,       91.550003
5.352898,       90.350006
5.370724,       90.250008
5.388551,       90.750008
5.406377,       90.600006
5.424204,       90.350006
5.442030,       90.550003
5.459857,       90.800003
5.477683,       90.100006
5.495510,       91.300003
5.513336,       90.500008
5.531163,       91.350006
5.548989,       91.100006
5.566816,       89.850006
5.584642,       90.650002
5.602469,       90.600006
5.620295,       90.850006


==> data/old_mnist/comm32/disgauss1.txt <==
x,y
0.886174,       38.750000
0.886739,       49.300003
0.887303,       53.300003
0.887867,       58.150002
0.888432,       61.800003
0.888996,       60.600002
0.889561,       67.200005
0.890125,       66.200005
0.890689,       71.750000
0.891254,       67.250000
0.891818,       74.500000
0.892382,       73.250000
0.892947,       76.100006
0.893511,       77.000000
0.894076,       76.000000
0.894640,       76.050003
0.895204,       79.950005
0.895769,       78.350006
0.896333,       79.100006
0.896898,       80.900002
0.897462,       80.950005
0.898026,       79.600006
0.898591,       74.750000
0.899155,       79.450005
0.899720,       83.000008
0.900284,       82.900002
0.900848,       83.300003
0.901413,       82.500008
0.901977,       82.050003
0.902542,       79.800003
0.903106,       82.400002
0.903670,       80.350006
0.904235,       83.800003
0.904799,       82.100006
0.905363,       82.850006
0.905928,       81.900002
0.906492,       82.750008
0.907057,       81.700005
0.907621,       82.000008
0.908185,       83.150002
0.908750,       77.450005
0.909314,       75.200005
0.909879,       82.250008
0.910443,       82.150002
0.911007,       81.850006
0.911572,       82.500008
0.912136,       82.950005
0.912701,       81.700005
0.913265,       81.900002
0.913829,       82.150002
0.914394,       79.450005
0.914958,       81.300003
0.915522,       80.950005
0.916087,       83.900002
0.916651,       84.000008
0.917216,       83.000008
0.917780,       82.300003
0.918344,       80.950005
0.918909,       84.800003
0.919473,       82.450005
0.920038,       83.650002
0.920602,       83.100006
0.921166,       82.250008
0.921731,       81.800003
0.922295,       81.650002
0.922860,       77.300003
0.923424,       82.200005
0.923988,       81.950005
0.924553,       84.050003
0.925117,       81.950005
0.925682,       83.950005
0.926246,       81.750008
0.926810,       82.150002
0.927375,       83.500008
0.927939,       82.100006
0.928503,       83.850006
0.929068,       81.550003
0.929632,       83.250008
0.930197,       83.300003
0.930761,       82.100006
0.931325,       82.700005
0.931890,       81.550003
0.932454,       81.950005
0.933019,       83.250008
0.933583,       79.200005
0.934147,       81.100006
0.934712,       81.150002
0.935276,       75.550003
0.935841,       80.700005
0.936405,       83.400002
0.936969,       81.400002
0.937534,       80.000000
0.938098,       73.600006
0.938662,       83.200005
0.939227,       82.800003
0.939791,       81.950005
0.940356,       81.700005
0.940920,       81.800003
0.941484,       80.700005
0.942049,       80.850006


==> data/old_mnist/comm8/binom.txt <==
x,y

==> data/old_mnist/comm8/disgauss0_25.txt <==
x,              y,
3.855469,       40.350002
3.873298,       57.150002
3.891124,       65.650002
3.908951,       69.500000
3.926777,       71.550003
3.944604,       77.850006
3.962430,       76.600006
3.980257,       79.150002
3.998083,       81.150002
4.015910,       82.500008
4.033736,       85.300003
4.051563,       84.950005
4.069389,       86.850006
4.087216,       86.300003
4.105042,       86.950005
4.122869,       87.350006
4.140695,       88.600006
4.158522,       88.450005
4.176348,       90.050003
4.194175,       89.550003
4.212001,       90.600006
4.229828,       89.450005
4.247654,       90.500008
4.265481,       89.550003
4.283307,       90.500008
4.301134,       90.650002
4.318960,       90.850006
4.336787,       91.250008
4.354613,       91.000008
4.372440,       90.450005
4.390266,       91.250008
4.408093,       91.450005
4.425919,       90.950005
4.443746,       91.400002
4.461572,       90.200005
4.479399,       91.500008
4.497225,       91.650002
4.515052,       91.150002
4.532878,       91.200005
4.550705,       91.750008
4.568531,       92.800003
4.586358,       91.800003
4.604184,       91.950005
4.622011,       91.750008
4.639837,       91.850006
4.657664,       91.600006
4.675490,       92.550003
4.693317,       91.800003
4.711143,       92.350006
4.728970,       92.750008
4.746796,       93.000008
4.764623,       92.600006
4.782449,       92.700005
4.800276,       93.000008
4.818102,       92.600006
4.835929,       92.600006
4.853755,       92.550003
4.871582,       92.000008
4.889408,       91.850006
4.907235,       92.200005
4.925061,       92.250008
4.942888,       92.300003
4.960714,       92.450005
4.978541,       92.450005
4.996367,       92.000008
5.014194,       91.700005
5.032020,       91.950005
5.049847,       92.450005
5.067673,       92.050003
5.085500,       92.750008
5.103326,       92.500008
5.121153,       92.850006
5.138979,       92.600006
5.156806,       93.350006
5.174632,       92.250008
5.192459,       92.300003
5.210286,       91.800003
5.228112,       93.200005
5.245939,       92.850006
5.263765,       93.000008
5.281592,       93.150002
5.299418,       93.400002
5.317245,       92.400002
5.335071,       92.550003
5.352898,       92.900002
5.370724,       92.650002
5.388551,       92.850006
5.406377,       92.400002
5.424204,       93.050003
5.442030,       92.700005
5.459857,       91.950005
5.477683,       92.700005
5.495510,       92.800003
5.513336,       92.900002
5.531163,       92.900002
5.548989,       93.150002
5.566816,       92.950005
5.584642,       93.400002
5.602469,       93.100006
5.620295,       93.250008


==> data/old_mnist/comm8/disgauss1.txt <==
x,              y
0.886174,       34.150002
0.886739,       49.700001
0.887303,       53.500004
0.887867,       55.550003
0.888432,       57.300003
0.888996,       63.550003
0.889561,       67.200005
0.890125,       65.350006
0.890689,       71.150002
0.891254,       70.600006
0.891818,       70.200005
0.892382,       70.150002
0.892947,       76.800003
0.893511,       75.000000
0.894076,       75.450005
0.894640,       68.100006
0.895204,       76.900002
0.895769,       77.100006
0.896333,       79.700005
0.896898,       80.900002
0.897462,       79.350006
0.898026,       78.850006
0.898591,       72.150002
0.899155,       80.100006
0.899720,       81.300003
0.900284,       78.800003
0.900848,       81.400002
0.901413,       81.900002
0.901977,       81.650002
0.902542,       81.000008
0.903106,       81.450005
0.903670,       83.100006
0.904235,       82.700005
0.904799,       82.100006
0.905363,       83.550003
0.905928,       83.250008
0.906492,       82.100006
0.907057,       81.550003
0.907621,       79.950005
0.908185,       79.650002
0.908750,       80.850006
0.909314,       80.900002
0.909879,       80.450005
0.910443,       81.300003
0.911007,       80.800003
0.911572,       80.950005
0.912136,       79.550003
0.912701,       82.800003
0.913265,       81.600006
0.913829,       82.000008
0.914394,       80.700005
0.914958,       80.600006
0.915522,       82.450005
0.916087,       81.800003
0.916651,       74.750000
0.917216,       81.100006
0.917780,       81.600006
0.918344,       81.200005
0.918909,       81.150002
0.919473,       80.800003
0.920038,       81.100006
0.920602,       80.350006
0.921166,       81.000008
0.921731,       81.000008
0.922295,       80.050003
0.922860,       80.600006
0.923424,       81.250008
0.923988,       80.750008
0.924553,       80.300003
0.925117,       73.600006
0.925682,       79.900002
0.926246,       79.750000
0.926810,       80.250000
0.927375,       80.850006
0.927939,       79.950005
0.928503,       80.450005
0.929068,       78.400002
0.929632,       80.150002
0.930197,       72.750000
0.930761,       77.550003
0.931325,       77.750000
0.931890,       78.700005
0.932454,       79.800003
0.933019,       79.550003
0.933583,       79.800003
0.934147,       79.900002
0.934712,       79.550003
0.935276,       80.200005
0.935841,       80.250000
0.936405,       80.450005
0.936969,       80.250000
0.937534,       78.150002
0.938098,       79.400002
0.938662,       79.300003
0.939227,       80.500008
0.939791,       80.250000
0.940356,       79.300003
0.940920,       79.300003
0.941484,       79.550003
0.942049,       80.100006


==> data/privacy_utility/CIFAR10/baseline.txt <==
x, y
0, 21.399999618530273
1, 26.689998626708984
2, 28.139999389648438
3, 30.759998321533203
4, 31.219999313354492
5, 32.55999755859375
6, 33.90999984741211
7, 34.599998474121094
8, 35.05999755859375
9, 35.41999816894531
10, 36.61000061035156
11, 36.68000030517578
12, 37.14999771118164
13, 37.439998626708984
14, 38.2599983215332
15, 38.5
16, 39.82999801635742
17, 39.86000061035156
18, 40.34000015258789
19, 40.07999801635742
20, 40.91999816894531
21, 41.57999801635742
22, 41.34000015258789
23, 41.36000061035156
24, 41.38999938964844
25, 41.93000030517578
26, 41.88999938964844
27, 42.66999816894531
28, 42.84000015258789
29, 43.119998931884766
30, 42.7599983215332
31, 42.91999816894531
32, 43.52000045776367
33, 43.21999740600586
34, 43.98999786376953
35, 44.27000045776367
36, 44.61000061035156
37, 44.84000015258789
38, 45.34000015258789
39, 45.28999710083008
40, 44.959999084472656
41, 45.029998779296875
42, 45.459999084472656
43, 45.81999969482422
44, 46.30999755859375
45, 46.19999694824219
46, 46.209999084472656
47, 46.09000015258789
48, 46.14999771118164
49, 46.689998626708984
50, 46.64999771118164
51, 46.69999694824219
52, 47.34000015258789
53, 46.72999954223633
54, 46.75
55, 47.03999710083008
56, 47.32999801635742
57, 47.18000030517578
58, 47.39999771118164
59, 47.349998474121094
60, 47.11000061035156
61, 47.22999954223633
62, 47.15999984741211
63, 47.529998779296875
64, 47.89999771118164
65, 47.599998474121094
66, 47.5
67, 48.03999710083008
68, 47.939998626708984
69, 48.43000030517578
70, 48.369998931884766
71, 48.30999755859375
72, 48.189998626708984
73, 48.099998474121094
74, 48.18000030517578
75, 48.41999816894531
76, 48.47999954223633
77, 49.19999694824219
78, 49.05999755859375
79, 49.189998626708984
80, 48.79999923706055
81, 49.029998779296875
82, 49.099998474121094
83, 49.65999984741211
84, 49.349998474121094
85, 49.15999984741211
86, 49.44999694824219
87, 49.53999710083008
88, 49.77000045776367
89, 49.599998474121094
90, 49.46999740600586
91, 49.41999816894531
92, 49.689998626708984
93, 50.029998779296875
94, 49.689998626708984
95, 49.79999923706055
96, 50.19999694824219
97, 50.68000030517578
98, 50.599998474121094
99, 50.209999084472656
100, 50.40999984741211
101, 50.34000015258789
102, 50.19999694824219
103, 50.55999755859375
104, 51.06999969482422
105, 50.62999725341797
106, 51.2599983215332
107, 50.63999938964844
108, 50.62999725341797
109, 50.69999694824219
110, 50.689998626708984
111, 50.87999725341797
112, 51.189998626708984
113, 51.27000045776367
114, 51.46999740600586
115, 50.90999984741211
116, 51.29999923706055
117, 51.55999755859375
118, 51.84000015258789
119, 52.22999954223633
120, 51.5099983215332
121, 51.939998626708984
122, 51.47999954223633
123, 51.66999816894531
124, 52.099998474121094
125, 52.02000045776367
126, 52.29999923706055
127, 52.06999969482422
128, 52.369998931884766
129, 52.71999740600586
130, 52.28999710083008
131, 52.27000045776367
132, 52.279998779296875
133, 52.41999816894531
134, 52.119998931884766
135, 52.29999923706055
136, 52.62999725341797
137, 52.72999954223633
138, 52.369998931884766
139, 52.3599967956543
140, 52.89999771118164
141, 52.71999740600586
142, 53.09000015258789
143, 52.88999938964844
144, 53.1099967956543
145, 52.959999084472656
146, 53.03999710083008
147, 52.88999938964844
148, 52.77000045776367
149, 53.3599967956543
150, 53.29999923706055
151, 53.22999954223633
152, 53.23999786376953
153, 53.41999816894531
154, 53.22999954223633
155, 53.53999710083008
156, 53.25
157, 53.29999923706055
158, 53.029998779296875
159, 53.39999771118164
160, 53.25
161, 53.07999801635742
162, 52.97999954223633
163, 53.689998626708984
164, 53.56999969482422
165, 53.88999938964844
166, 54.1099967956543
167, 54.029998779296875
168, 53.72999954223633
169, 53.5099983215332
170, 53.19999694824219
171, 53.8599967956543
172, 54.03999710083008
173, 54.04999923706055
174, 53.849998474121094
175, 53.93000030517578
176, 54.03999710083008
177, 54.03999710083008
178, 53.90999984741211
179, 54.73999786376953
180, 54.66999816894531
181, 54.18000030517578
182, 54.599998474121094
183, 54.2599983215332
184, 54.5
185, 54.709999084472656
186, 54.869998931884766
187, 54.47999954223633
188, 54.7599983215332
189, 54.56999969482422
190, 54.48999786376953
191, 54.27000045776367
192, 54.2599983215332
193, 54.81999969482422
194, 54.59000015258789
195, 54.37999725341797
196, 54.84000015258789
197, 54.98999786376953
198, 55.28999710083008
199, 55.18000030517578
200, 54.619998931884766
201, 54.65999984741211
202, 54.72999954223633
203, 55.029998779296875
204, 55.0
205, 54.52000045776367
206, 54.68000030517578
207, 54.63999938964844
208, 54.78999710083008
209, 54.77000045776367
210, 55.15999984741211
211, 55.12999725341797
212, 55.189998626708984
213, 55.28999710083008
214, 55.15999984741211
215, 55.48999786376953
216, 55.439998626708984
217, 55.68000030517578
218, 55.6099967956543
219, 55.3599967956543
220, 55.47999954223633
221, 55.689998626708984
222, 55.93000030517578
223, 55.689998626708984
224, 55.47999954223633
225, 55.56999969482422
226, 55.91999816894531
227, 55.82999801635742
228, 55.81999969482422
229, 56.209999084472656
230, 55.80999755859375
231, 55.939998626708984
232, 56.37999725341797
233, 56.39999771118164
234, 56.03999710083008
235, 56.37999725341797
236, 56.25
237, 56.439998626708984
238, 56.62999725341797
239, 56.209999084472656
240, 56.3599967956543
241, 56.73999786376953
242, 56.30999755859375
243, 56.52000045776367
244, 56.189998626708984
245, 56.44999694824219
246, 56.73999786376953
247, 57.07999801635742
248, 57.1099967956543
249, 57.03999710083008
250, 57.0099983215332
251, 57.25
252, 57.25
253, 57.09000015258789
254, 57.13999938964844
255, 56.97999954223633
256, 57.15999984741211
257, 56.869998931884766
258, 56.939998626708984
259, 57.04999923706055
260, 56.57999801635742
261, 56.63999938964844
262, 56.65999984741211
263, 56.939998626708984
264, 56.82999801635742
265, 56.75
266, 57.07999801635742
267, 56.78999710083008
268, 57.04999923706055
269, 56.75
270, 57.09000015258789
271, 57.209999084472656
272, 57.53999710083008
273, 57.04999923706055
274, 56.869998931884766
275, 57.15999984741211
276, 57.0
277, 57.07999801635742
278, 57.37999725341797
279, 57.22999954223633
280, 57.869998931884766
281, 57.619998931884766
282, 57.28999710083008
283, 57.05999755859375
284, 56.89999771118164
285, 57.06999969482422
286, 57.09000015258789
287, 57.05999755859375
288, 57.37999725341797
289, 57.44999694824219
290, 57.27000045776367
291, 57.2599983215332
292, 57.12999725341797
293, 57.29999923706055
294, 57.29999923706055
295, 57.15999984741211
296, 57.44999694824219
297, 57.709999084472656
298, 58.05999755859375
299, 57.84000015258789


==> data/privacy_utility/CIFAR10/binom3.txt <==
x, y
1.493091,       15.839999
2.169133,       23.119999
2.710789,       24.889999
3.182894,       25.400000
3.610562,       27.959999
4.006672,       29.969999
4.378874,       30.009998
4.732150,       28.869999
5.069964,       30.150000
5.394835,       30.779999
5.708666,       31.439999
6.012935,       31.609999
6.308817,       31.449999
6.597266,       32.110001
6.879065,       33.379997
7.154872,       33.180000
7.425241,       32.899998
7.690647,       34.700001
7.951499,       34.930000
8.208154,       35.950001
8.460923,       35.129997
8.710082,       34.869999
8.955875,       36.270000
9.198520,       37.110001
9.438212,       35.750000
9.675128,       37.360001
9.909427,       37.779999
10.141254,      37.590000
10.370740,      38.040001
10.598007,      37.180000
10.823165,      37.450001
11.046315,      38.489998
11.267551,      37.910000
11.486961,      38.250000
11.704624,      38.889999
11.920616,      38.689999
12.135006,      37.590000
12.347859,      38.299999
12.559236,      38.700001
12.769193,      39.629997
12.977784,      39.289997
13.185058,      39.520000
13.391063,      39.849998
13.595844,      39.090000
13.799441,      38.849998
14.001896,      40.450001
14.203244,      40.789997
14.403521,      40.559998
14.602761,      40.320000
14.800996,      40.639999
14.998257,      41.110001
15.194571,      40.619999
15.389966,      40.840000
15.584469,      40.520000
15.778105,      39.939999
15.970896,      40.349998
16.162866,      40.389999
16.354038,      39.919998
16.544430,      40.869999
16.734064,      40.059998
16.922959,      40.930000
17.111132,      40.969997
17.298602,      41.329998
17.485386,      41.930000
17.671499,      42.129997
17.856957,      41.849998
18.041776,      41.759998
18.225969,      41.860001
18.409551,      41.539997
18.592535,      40.629997
18.774934,      40.610001
18.956761,      41.619999
19.138027,      41.799999
19.318745,      40.570000
19.498925,      41.910000
19.678579,      41.489998
19.857716,      41.799999
20.036348,      40.989998
20.214484,      41.070000
20.392133,      41.579998
20.569306,      42.219997
20.746010,      41.779999
20.922255,      41.590000
21.098049,      41.930000
21.273400,      42.219997
21.448316,      41.919998
21.622805,      41.049999
21.796874,      40.590000
21.970531,      39.919998
22.143783,      40.719997
22.316636,      40.889999
22.489098,      41.399998
22.661174,      40.739998
22.832872,      41.930000
23.004197,      40.559998
23.175155,      41.349998
23.345752,      41.239998
23.515995,      40.639999
23.685888,      40.939999
23.855437,      40.759998
24.024647,      40.459999
24.193523,      41.189999
24.362071,      41.110001
24.530295,      40.669998
24.698200,      41.329998
24.865791,      41.730000
25.033072,      42.389999
25.200049,      41.910000
25.366724,      41.439999
25.533102,      41.919998
25.699189,      42.639999
25.864987,      41.770000
26.030500,      41.950001
26.195733,      41.579998
26.360690,      41.289997
26.525373,      41.709999
26.689787,      41.700001
26.853936,      41.219997
27.017822,      40.910000
27.181449,      41.279999
27.344821,      41.160000
27.507941,      41.450001
27.670812,      41.539997
27.833437,      41.629997
27.995819,      41.399998
28.157962,      41.730000
28.319868,      42.379997
28.481540,      41.789997
28.642981,      41.730000
28.804194,      41.849998
28.965182,      41.860001
29.125947,      40.590000
29.286491,      41.379997
29.446819,      40.669998
29.606931,      41.160000
29.766831,      41.299999
29.926520,      41.230000
30.086003,      40.559998
30.245280,      40.739998
30.404354,      41.200001
30.563227,      41.539997
30.721902,      41.289997
30.880381,      41.230000
31.038666,      41.539997
31.196759,      40.899998
31.354663,      40.299999
31.512378,      40.869999
31.669908,      40.259998
31.827254,      40.459999
31.984419,      40.369999
32.141403,      39.899998
32.298210,      39.509998
32.454840,      40.969997
32.611296,      40.879997
32.767580,      40.399998
32.923693,      41.059998
33.079638,      40.899998
33.235414,      41.200001
33.391026,      41.160000
33.546474,      40.849998
33.701759,      40.639999
33.856884,      41.730000
34.011850,      41.360001
34.166658,      41.500000
34.321310,      40.849998
34.475809,      41.579998
34.630154,      40.919998
34.784348,      41.139999
34.938391,      40.739998
35.092287,      39.869999
35.246035,      40.160000
35.399638,      40.910000
35.553096,      40.480000
35.706411,      40.529999
35.859585,      40.950001
36.012618,      41.700001
36.165513,      41.649998
36.318269,      41.820000
36.470889,      41.079998
36.623374,      39.930000
36.775725,      39.869999
36.927943,      40.349998
37.080030,      40.590000
37.231986,      40.639999
37.383813,      40.939999
37.535512,      40.910000
37.687084,      40.799999
37.838530,      40.930000
37.989851,      41.110001
38.141049,      40.730000
38.292124,      40.840000
38.443077,      40.239998
38.593911,      40.139999
38.744624,      39.939999
38.895220,      40.860001
39.045698,      40.039997
39.196060,      40.980000
39.346306,      41.529999
39.496438,      41.629997
39.646456,      41.529999
39.796362,      41.049999
39.946157,      41.399998
40.095841,      41.459999
40.245415,      41.139999
40.394881,      41.719997
40.544238,      41.289997
40.693489,      40.719997
40.842634,      39.680000
40.991673,      40.029999
41.140608,      41.070000
41.289439,      40.529999
41.438168,      40.610001
41.586795,      40.639999
41.735321,      40.989998
41.883747,      40.529999
42.032073,      40.770000
42.180301,      41.169998
42.328431,      41.230000
42.476463,      41.389999
42.624400,      41.559998
42.772241,      41.119999
42.919987,      41.320000
43.067639,      40.849998
43.215198,      41.250000
43.362665,      41.660000
43.510039,      40.980000
43.657323,      41.259998
43.804516,      40.879997
43.951619,      41.230000
44.098634,      41.020000
44.245560,      40.860001
44.392398,      40.480000
44.539150,      41.000000
44.685815,      40.829998
44.832394,      40.149998
44.978889,      40.539997
45.125299,      40.279999
45.271626,      40.180000
45.417869,      39.719997
45.564030,      40.090000
45.710110,      40.169998
45.856108,      40.059998
46.002025,      39.539997
46.147863,      39.529999
46.293621,      39.759998
46.439301,      39.840000
46.584902,      39.879997
46.730426,      40.059998
46.875873,      39.709999
47.021243,      39.939999
47.166537,      40.480000
47.311757,      39.899998
47.456901,      39.799999
47.601971,      39.799999
47.746968,      40.119999
47.891892,      40.090000
48.036743,      39.919998
48.181522,      39.869999
48.326229,      40.000000
48.470866,      40.129997
48.615433,      40.399998
48.759929,      40.149998
48.904356,      40.200001
49.048714,      39.809998
49.193004,      40.209999
49.337226,      39.950001
49.481381,      39.879997
49.625469,      40.059998
49.769490,      39.180000
49.913446,      39.450001
50.057336,      39.459999
50.201161,      39.209999
50.344922,      39.939999
50.488619,      40.399998
50.632253,      39.799999
50.775823,      39.779999
50.919331,      39.500000
51.062777,      39.719997
51.206161,      40.059998
51.349484,      39.049999
51.492747,      39.180000
51.635949,      39.680000
51.779091,      40.349998
51.922174,      39.639999
52.065197,      39.820000
52.208163,      39.930000
52.351070,      39.250000
52.493920,      39.559998
52.636712,      39.129997
52.779448,      38.730000
52.922127,      38.899998
53.064750,      39.079998
53.207318,      39.009998
53.349831,      38.000000
53.492289,      38.129997
53.634692,      38.619999
53.777042,      38.149998
53.919338,      37.610001
54.061581,      37.860001
54.203772,      37.689999

==> data/privacy_utility/CIFAR10/disgauss0_0009.txt <==
x,y
2.134870,       18.400000
2.310570,       25.039999
2.314563,       26.359999
2.318555,       26.359999
2.322548,       26.670000
2.326541,       28.080000
2.330533,       30.000000
2.334525,       30.599998
2.338518,       31.900000
2.342510,       31.789999
2.346503,       32.279999
2.350495,       33.259998
2.354487,       34.099998
2.358480,       33.899998
2.362472,       33.969997
2.366465,       35.029999
2.370457,       34.639999
2.374449,       34.840000
2.378442,       35.489998
2.382434,       35.770000
2.386427,       36.000000
2.390419,       36.279999
2.394411,       36.540001
2.398404,       37.090000
2.402396,       36.559998
2.406388,       38.160000
2.410381,       38.329998
2.414373,       38.430000
2.418366,       37.860001
2.422358,       37.840000
2.426350,       38.719997
2.430343,       38.849998
2.434335,       38.770000
2.438328,       38.239998
2.442320,       39.250000
2.446312,       39.610001
2.450305,       40.149998
2.454297,       39.789997
2.458290,       40.079998
2.462282,       38.939999
2.466274,       40.070000
2.470267,       40.230000
2.474259,       40.090000
2.478252,       40.169998
2.482244,       39.910000
2.486236,       40.099998
2.490229,       40.410000
2.494221,       40.209999
2.498214,       41.579998
2.502206,       40.930000
2.506198,       41.509998
2.510191,       40.419998
2.514183,       40.879997
2.518176,       41.829998
2.522168,       42.549999
2.526160,       42.289997
2.530153,       42.590000
2.534145,       42.789997
2.538138,       42.419998
2.542130,       42.369999
2.546122,       41.919998
2.550115,       42.149998
2.554107,       43.189999
2.558100,       43.700001
2.562092,       43.279999
2.566084,       42.889999
2.570077,       42.989998
2.574069,       43.799999
2.578062,       43.200001
2.582054,       43.520000
2.586046,       44.009998
2.590039,       43.509998
2.594031,       43.770000
2.598024,       43.389999
2.602016,       43.610001
2.606008,       43.730000
2.610001,       43.340000
2.613993,       43.910000
2.617986,       44.230000
2.621978,       43.759998
2.625970,       44.349998
2.629963,       43.809998
2.633955,       44.520000
2.637948,       44.410000
2.641940,       44.879997
2.645932,       44.119999
2.649925,       44.680000
2.653917,       44.360001
2.657910,       44.610001
2.661902,       44.399998
2.665894,       45.119999
2.669887,       44.379997
2.673879,       44.919998
2.677872,       45.660000
2.681864,       45.629997
2.685856,       45.110001
2.689849,       45.489998
2.693841,       44.820000
2.697834,       44.939999
2.701826,       44.750000
2.705818,       44.709999
2.709811,       44.899998
2.713803,       45.139999
2.717796,       45.219997
2.721788,       45.139999
2.725780,       45.049999
2.729773,       45.789997
2.733765,       45.730000
2.737758,       45.349998
2.741750,       46.110001
2.745742,       46.160000
2.749735,       46.320000
2.753727,       45.969997
2.757720,       46.340000
2.761712,       46.070000
2.765704,       46.340000
2.769697,       46.199997
2.773689,       46.029999
2.777682,       46.219997
2.781674,       46.500000
2.785666,       46.549999
2.789659,       46.219997
2.793651,       46.360001
2.797644,       46.250000
2.801636,       46.099998
2.805628,       46.949997
2.809621,       46.219997
2.813613,       46.829998
2.817606,       46.379997
2.821598,       46.419998
2.825590,       46.989998
2.829583,       45.529999
2.833575,       46.759998
2.837567,       47.570000
2.841560,       47.320000
2.845552,       46.149998
2.849545,       47.349998
2.853537,       47.379997
2.857529,       47.079998
2.861522,       47.110001
2.865514,       47.669998
2.869507,       47.299999
2.873499,       47.619999
2.877491,       47.029999
2.881484,       47.079998
2.885476,       46.730000
2.889469,       47.009998
2.893461,       47.579998
2.897453,       47.660000
2.901446,       47.789997
2.905438,       48.430000
2.909431,       48.649998
2.913423,       48.289997
2.917415,       47.750000
2.921408,       48.029999
2.925400,       47.930000
2.929393,       47.680000
2.933385,       47.349998
2.937377,       47.509998
2.941370,       48.119999
2.945362,       47.549999
2.949355,       47.949997
2.953347,       47.799999
2.957339,       48.149998
2.961332,       47.879997
2.965324,       47.680000
2.969317,       47.360001
2.973309,       47.759998
2.977301,       47.509998
2.981294,       47.219997
2.985286,       47.289997
2.989279,       47.299999
2.993271,       47.709999
2.997263,       48.199997
3.001256,       48.259998
3.005248,       48.259998
3.009241,       48.750000
3.013233,       48.340000
3.017225,       48.329998
3.021218,       48.430000
3.025210,       48.110001
3.029203,       48.459999
3.033195,       48.480000
3.037187,       48.829998
3.041180,       48.480000
3.045172,       47.619999
3.049165,       49.119999
3.053157,       49.009998
3.057149,       48.349998
3.061142,       48.879997
3.065134,       49.049999
3.069127,       48.949997
3.073119,       49.529999
3.075366,       48.730000
3.076382,       48.219997
3.077398,       48.160000
3.078414,       48.480000
3.079431,       48.009998
3.080447,       48.570000
3.081463,       48.289997
3.082479,       48.959999
3.083495,       48.480000
3.084511,       48.860001
3.085528,       49.039997
3.086544,       49.329998
3.087560,       49.549999
3.088576,       48.930000
3.089592,       48.829998
3.090608,       49.469997
3.091625,       49.649998
3.092641,       49.959999
3.093657,       49.439999
3.094673,       49.149998
3.095689,       49.059998
3.096705,       48.869999
3.097722,       49.699997
3.098738,       48.649998
3.099754,       48.680000
3.100770,       49.549999
3.101786,       49.469997
3.102802,       49.099998
3.103819,       48.860001
3.104835,       49.009998
3.105851,       48.799999
3.106867,       48.930000
3.107883,       48.770000
3.108899,       49.570000
3.109916,       49.619999
3.110932,       49.009998
3.111948,       49.930000
3.112964,       49.779999
3.113980,       49.509998
3.114996,       48.779999
3.116013,       49.879997
3.117029,       49.489998
3.118045,       49.719997
3.119061,       49.329998
3.120077,       49.910000
3.121094,       49.689999
3.122110,       49.619999
3.123126,       49.419998
3.124142,       49.500000
3.125158,       49.709999
3.126174,       49.389999
3.127190,       49.939999
3.128207,       49.980000
3.129223,       50.389999
3.130239,       50.199997
3.131255,       49.689999
3.132271,       49.709999
3.133287,       49.969997
3.134304,       49.590000
3.135319,       49.549999
3.136336,       49.759998
3.137352,       50.259998
3.138369,       50.119999
3.139384,       49.959999
3.140401,       49.270000
3.141416,       50.399998
3.142433,       50.169998
3.143449,       50.209999
3.144465,       49.959999
3.145481,       50.799999
3.146498,       50.799999
3.147514,       50.009998
3.148530,       49.849998
3.149546,       50.049999
3.150562,       49.739998
3.151578,       50.449997
3.152594,       50.250000
3.153611,       50.449997
3.154626,       50.860001
3.155643,       50.369999
3.156659,       50.660000
3.157675,       51.029999
3.158691,       50.410000
3.159708,       51.009998
3.160724,       50.289997
3.161740,       50.680000
3.162756,       51.029999
3.163772,       51.020000
3.164788,       50.820000
3.165804,       50.629997
3.166820,       50.189999
3.167837,       50.809998
3.168853,       50.759998
3.169869,       50.829998
3.170885,       51.270000
3.171902,       51.029999
3.172918,       50.660000
3.173933,       50.410000
3.174950,       51.099998
3.175966,       50.809998
3.176982,       50.849998
3.177999,       51.000000
3.179014,       50.980000
3.180031,       50.919998
3.181047,       51.099998
3.182063,       50.829998
3.183079,       50.709999



==> data/privacy_utility/CIFAR10/disgauss0_0025.txt <==
x,y
0.726820,       20.500000
0.734081,       25.240000
0.741343,       25.570000
0.748605,       27.199999
0.755867,       28.590000
0.763129,       29.619999
0.770390,       29.990000
0.774269,       30.820000
0.775111,       31.320000
0.775954,       32.200001
0.776796,       32.369999
0.777639,       33.689999
0.778481,       34.299999
0.779324,       34.309998
0.780166,       34.969997
0.781009,       35.209999
0.781852,       35.639999
0.782694,       36.820000
0.783537,       36.480000
0.784379,       35.639999
0.785222,       37.090000
0.786064,       36.969997
0.786907,       37.079998
0.787749,       37.700001
0.788592,       37.040001
0.789434,       37.660000
0.790277,       39.430000
0.791119,       38.719997
0.791962,       39.029999
0.792804,       39.520000
0.793647,       40.160000
0.794490,       41.090000
0.795332,       40.930000
0.796175,       40.079998
0.797017,       41.289997
0.797860,       40.689999
0.798702,       40.570000
0.799545,       40.500000
0.800387,       40.939999
0.801230,       41.009998
0.802072,       40.879997
0.802915,       42.529999
0.803757,       41.989998
0.804600,       41.739998
0.805442,       41.899998
0.806285,       42.680000
0.807128,       42.820000
0.807970,       43.230000
0.808813,       43.099998
0.809655,       43.110001
0.810498,       43.180000
0.811340,       43.320000
0.812183,       43.259998
0.813025,       42.849998
0.813868,       42.959999
0.814710,       43.250000
0.815553,       43.489998
0.816395,       42.980000
0.817238,       42.739998
0.818080,       43.129997
0.818923,       43.889999
0.819766,       43.879997
0.820608,       43.529999
0.821451,       43.950001
0.822293,       43.939999
0.823136,       43.869999
0.823978,       43.279999
0.824821,       43.610001
0.825663,       44.110001
0.826506,       43.700001
0.827348,       44.379997
0.828191,       43.849998
0.829033,       44.250000
0.829876,       44.039997
0.830718,       43.809998
0.831561,       43.939999
0.832404,       43.770000
0.833246,       44.950001
0.834089,       43.789997
0.834931,       44.899998
0.835774,       45.009998
0.836616,       44.599998
0.837459,       44.489998
0.838301,       44.250000
0.839144,       44.489998
0.839986,       44.279999
0.840829,       45.200001
0.841671,       45.119999
0.842514,       45.719997
0.843356,       45.369999
0.844199,       45.619999
0.845042,       46.169998
0.845884,       45.129997
0.846727,       45.379997
0.847569,       45.320000
0.848412,       45.770000
0.849254,       45.200001
0.850097,       45.469997
0.850939,       45.980000
0.851782,       45.660000
0.852624,       46.099998
0.853467,       46.119999
0.854309,       46.169998
0.855152,       45.599998
0.855994,       45.239998
0.856837,       45.959999
0.857680,       46.070000
0.858522,       46.009998
0.859365,       45.919998
0.860207,       45.889999
0.861050,       46.379997
0.861892,       45.779999
0.862735,       46.219997
0.863577,       46.559998
0.864420,       45.649998
0.865262,       46.169998
0.866105,       45.629997
0.866947,       46.709999
0.867790,       46.590000
0.868632,       46.399998
0.869475,       46.439999
0.870318,       46.329998
0.871160,       46.930000
0.872003,       46.419998
0.872845,       46.349998
0.873688,       46.349998
0.874530,       46.119999
0.875373,       46.489998
0.876215,       46.520000
0.877058,       47.009998
0.877900,       46.539997
0.878743,       46.289997
0.879585,       46.590000
0.880428,       47.239998
0.881270,       46.289997
0.882113,       47.129997
0.882956,       46.889999
0.883798,       46.969997
0.884641,       46.419998
0.885483,       46.629997
0.886326,       46.959999
0.887168,       46.099998
0.888011,       46.949997
0.888853,       45.989998
0.889696,       46.520000
0.890538,       46.590000
0.891381,       47.009998
0.892223,       46.329998
0.893066,       47.449997
0.893908,       46.840000
0.894751,       47.160000
0.895594,       46.459999
0.896436,       46.750000
0.897279,       47.119999
0.898121,       47.049999
0.898964,       47.680000
0.899806,       47.529999
0.900649,       47.379997
0.901491,       47.219997
0.902334,       47.360001
0.903176,       47.719997
0.904019,       47.430000
0.904861,       47.250000
0.905704,       47.169998
0.906546,       47.119999
0.907389,       46.669998
0.908232,       47.139999
0.909074,       46.590000
0.909917,       46.799999
0.910759,       47.189999
0.911602,       46.910000
0.912444,       47.160000
0.913287,       47.619999
0.914129,       47.579998
0.914972,       46.980000
0.915814,       47.860001
0.916657,       47.489998
0.917499,       47.619999
0.918342,       47.779999
0.919184,       47.500000
0.920027,       47.099998
0.920870,       46.730000
0.921712,       48.049999
0.922555,       47.610001
0.923397,       46.820000
0.924240,       47.509998
0.925082,       47.799999
0.925925,       47.590000
0.926767,       47.739998
0.927610,       48.000000
0.928452,       47.750000
0.929295,       47.349998
0.930137,       47.719997
0.930980,       47.110001
0.931822,       48.070000
0.932665,       47.699997
0.933508,       47.910000
0.934350,       47.739998
0.935193,       47.939999
0.936035,       47.449997
0.936878,       47.639999
0.937720,       48.169998
0.938563,       48.119999
0.939405,       48.430000
0.940248,       48.129997
0.941090,       47.049999
0.941933,       47.860001
0.942775,       48.110001
0.943618,       47.989998
0.944460,       48.539997
0.945303,       47.660000
0.946145,       47.270000
0.946988,       47.559998
0.947831,       47.410000
0.948673,       47.699997
0.949516,       47.939999
0.950358,       47.980000
0.951201,       48.129997
0.952043,       48.599998
0.952886,       48.009998
0.953728,       47.949997
0.954571,       48.349998
0.955413,       48.399998
0.956256,       48.199997
0.957098,       48.239998
0.957941,       48.299999
0.958783,       47.739998
0.959626,       48.930000
0.960469,       48.910000
0.961311,       48.489998
0.962154,       48.180000
0.962996,       48.189999
0.963839,       48.899998
0.964681,       49.029999
0.965524,       48.680000
0.966366,       48.750000
0.967209,       48.919998
0.968051,       48.789997
0.968894,       49.169998
0.969736,       48.959999
0.970579,       48.500000
0.971421,       48.029999
0.972264,       49.110001
0.973107,       48.889999
0.973949,       48.599998
0.974792,       48.619999
0.975634,       48.610001
0.976477,       48.969997
0.977319,       48.860001
0.978162,       48.529999
0.979004,       48.869999
0.979847,       49.209999
0.980689,       48.889999
0.981532,       49.180000
0.982374,       49.309998
0.983217,       48.910000
0.984059,       48.939999
0.984902,       48.649998
0.985745,       48.020000
0.986587,       48.430000
0.987430,       49.180000
0.988272,       48.770000
0.989115,       49.289997
0.989957,       49.009998
0.990800,       49.360001
0.991642,       49.779999
0.992485,       49.559998
0.993327,       49.270000
0.994170,       49.059998
0.995012,       48.500000
0.995855,       48.480000
0.996697,       49.219997
0.997540,       49.649998
0.998383,       49.809998
0.999225,       49.549999
1.000068,       49.770000
1.000910,       49.399998
1.001753,       50.099998
1.002595,       50.009998
1.003438,       49.879997
1.004280,       49.719997
1.005123,       49.469997
1.005965,       49.860001
1.006808,       49.669998
1.007650,       49.480000
1.008493,       49.599998
1.009335,       49.119999
1.010178,       49.250000
1.011021,       49.590000
1.011863,       49.239998
1.012706,       49.009998
1.013548,       48.730000
1.014391,       47.989998
1.015233,       48.899998
1.016076,       49.020000
1.016918,       49.129997
1.017761,       49.389999
1.018603,       49.009998
1.019446,       49.369999
1.020288,       49.419998


==> data/privacy_utility/INFIMNIST/baseline.txt <==
x, y
0, 47.10000228881836
1, 65.25
2, 73.80000305175781
3, 76.95000457763672
4, 79.75
5, 82.60000610351562
6, 83.10000610351562
7, 84.70000457763672
8, 85.25000762939453
9, 87.4000015258789
10, 88.1500015258789
11, 87.9000015258789
12, 88.60000610351562
13, 88.9000015258789
14, 90.00000762939453
15, 90.10000610351562
16, 90.05000305175781
17, 90.45000457763672
18, 91.10000610351562
19, 91.05000305175781
20, 91.55000305175781
21, 91.4000015258789
22, 91.35000610351562
23, 91.35000610351562
24, 91.55000305175781
25, 91.9000015258789
26, 91.9000015258789
27, 92.50000762939453
28, 92.4000015258789
29, 92.35000610351562
30, 92.45000457763672
31, 92.1500015258789
32, 92.75000762939453
33, 92.80000305175781
34, 93.05000305175781
35, 93.30000305175781
36, 92.95000457763672
37, 93.60000610351562
38, 93.00000762939453
39, 93.60000610351562
40, 93.45000457763672
41, 93.45000457763672
42, 93.20000457763672
43, 93.9000015258789
44, 93.25000762939453
45, 93.80000305175781
46, 93.50000762939453
47, 93.80000305175781
48, 94.20000457763672
49, 94.1500015258789
50, 94.55000305175781
51, 93.95000457763672
52, 94.45000457763672
53, 94.55000305175781
54, 94.25000762939453
55, 94.55000305175781
56, 94.6500015258789
57, 94.35000610351562
58, 94.30000305175781
59, 94.50000762939453
60, 94.80000305175781
61, 94.75000762939453
62, 94.60000610351562
63, 94.6500015258789
64, 94.70000457763672
65, 94.9000015258789
66, 95.05000305175781
67, 95.00000762939453
68, 94.95000457763672
69, 95.20000457763672
70, 95.05000305175781
71, 95.1500015258789
72, 94.55000305175781
73, 94.85000610351562
74, 95.25000762939453
75, 94.9000015258789
76, 95.45000457763672
77, 95.20000457763672
78, 95.25000762939453
79, 95.30000305175781
80, 95.35000610351562
81, 95.55000305175781
82, 95.45000457763672
83, 95.80000305175781
84, 95.6500015258789
85, 95.75000762939453
86, 95.85000610351562
87, 95.75000762939453
88, 96.10000610351562
89, 95.6500015258789
90, 96.05000305175781
91, 95.85000610351562
92, 95.9000015258789
93, 95.50000762939453
94, 95.55000305175781
95, 95.45000457763672
96, 95.55000305175781
97, 95.9000015258789
98, 95.75000762939453
99, 95.60000610351562


==> data/privacy_utility/INFIMNIST/binom2.txt <==
x,y
19.901439,      20.700001
34.464615,      29.650002
48.149562,      33.350002
61.379923,      26.800001
74.319790,      27.250002
87.053320,      32.550003
99.630502,      30.650002
112.083909,     28.800001
124.436165,     33.700001
136.703742,     25.900002
148.899075,     31.800001
161.031825,     31.300001
173.109675,     26.250002
185.138853,     30.800001
197.124492,     31.550001
209.070884,     31.000002
220.981656,     26.400002
232.859911,     27.200001
244.708326,     27.850000
256.529228,     25.600000
268.324658,     31.550001
280.096416,     32.150002
291.846101,     32.600002
303.575138,     26.950001
315.284806,     31.100002
326.976256,     29.700001
338.650531,     27.600000
350.308578,     24.850000
361.951259,     31.250002
373.579362,     29.050001
385.193612,     27.600000
396.794675,     26.200001
408.383164,     24.300001
419.959647,     26.550001
431.524650,     23.250002
443.078664,     28.600002
454.622142,     28.900002
466.155511,     30.800001
477.679166,     30.000002
489.193479,     29.000002
500.698800,     26.850000
512.195455,     27.650002
523.683752,     27.550001
535.163982,     23.750002
546.636419,     23.100000
558.101321,     23.800001
569.558933,     21.700001
581.009487,     22.400002
592.453202,     19.850000
603.890287,     22.500002
615.320941,     20.800001
626.745351,     19.050001
638.163698,     20.500002
649.576152,     21.850000
660.982876,     17.150002
672.384027,     21.100000
683.779754,     21.300001
695.170197,     23.900002
706.555495,     22.650002
717.935777,     22.400002
729.311169,     21.000002
740.681790,     20.050001
752.047756,     20.950001
763.409177,     22.000002
774.766159,     20.700001
786.118805,     18.100000
797.467214,     20.900002
808.811479,     16.750000
820.151692,     17.250000
831.487942,     18.150002
842.820312,     18.250000
854.148885,     18.050001
865.473739,     18.550001
876.794952,     13.750001
888.112596,     15.600000
899.426743,     16.100000
910.737462,     17.000000
922.044820,     15.750001
933.348881,     14.850000
944.649708,     18.250000
955.947361,     16.750000
967.241899,     16.750000
978.533380,     16.300001
989.821857,     15.450001
1001.107386,    17.150002
1012.390018,    13.050000
1023.669802,    15.900001
1034.946790,    14.300001
1046.221027,    13.200001
1057.492561,    11.950001
1068.761437,    11.900001
1080.027698,    12.150001
1091.291387,    12.800000
1102.552545,    14.800001
1113.811214,    12.750001
1125.067431,    13.450001
1136.321236,    13.100000
1147.572666,    13.100000
1158.821757,    12.500001
1170.068545,    11.700001

==> data/privacy_utility/INFIMNIST/binom3.txt <==
x,          y
1.295422,       41.650002
1.875262,       53.850002
2.337377,       63.350002
2.738556,       68.500000
3.100796,       72.150002
3.435376,       73.250000
3.748998,       73.050003
4.046028,       79.700005
4.329499,       74.650002
4.601619,       79.250000
4.864055,       75.850006
5.118102,       79.950005
5.364790,       79.750000
5.604953,       81.850006
5.839280,       81.950005
6.068346,       83.350006
6.292637,       83.550003
6.512570,       83.250008
6.728502,       83.900002
6.940747,       84.700005
7.149576,       83.900002
7.355233,       84.050003
7.557931,       82.400002
7.757861,       85.200005
7.955195,       82.000008
8.150087,       83.850006
8.342676,       81.350006
8.533090,       83.350006
8.721444,       82.350006
8.907844,       84.900002
9.092388,       80.800003
9.275163,       85.400002
9.456253,       81.900002
9.635733,       86.200005
9.813675,       86.550003
9.990144,       86.500008
10.165200,      85.600006
10.338901,      86.300003
10.511300,      86.600006
10.682447,      86.750008
10.852389,      81.300003
11.021168,      86.350006
11.188828,      87.000008
11.355406,      86.150002
11.520939,      86.000008
11.685463,      83.450005
11.849009,      86.400002
12.011609,      86.700005
12.173292,      86.150002
12.334087,      86.850006
12.494019,      86.300003
12.653115,      86.500008
12.811398,      87.450005
12.968891,      86.000008
13.125615,      86.250008
13.281593,      86.350006
13.436844,      85.500008
13.591386,      86.200005
13.745239,      86.100006
13.898419,      85.900002
14.050944,      85.950005
14.202829,      82.550003
14.354090,      86.350006
14.504742,      87.000008
14.654799,      86.200005
14.804275,      87.000008
14.953183,      85.450005
15.101535,      86.750008
15.249344,      86.250008
15.396622,      86.750008
15.543380,      86.150002
15.689628,      86.650002
15.835379,      80.700005
15.980641,      86.200005
16.125425,      86.750008
16.269740,      85.450005
16.413595,      79.450005
16.557000,      86.600006
16.699963,      78.800003
16.842493,      85.950005
16.984597,      79.350006
17.126283,      86.550003
17.267560,      86.300003
17.408434,      86.800003
17.548913,      86.150002
17.689003,      85.550003
17.828712,      85.650002
17.968046,      86.300003
18.107011,      86.300003
18.245614,      78.800003
18.383861,      84.400002
18.521757,      86.300003
18.659308,      85.600006
18.796520,      86.000008
18.933398,      86.400002
19.069948,      84.500008
19.206174,      86.550003
19.342082,      86.250008
19.477677,      86.450005
19.612962,      85.950005


==> data/privacy_utility/INFIMNIST/binom4.txt <==
x,y
0.256246,       39.850002
0.364069,       53.450001
0.447474,       63.950005
0.518239,       63.750004
0.580928,       68.350006
0.637879,       72.450005
0.690484,       69.800003
0.739647,       75.200005
0.785998,       73.150002
0.829994,       75.450005
0.871982,       78.300003
0.912230,       74.550003
0.950951,       76.450005
0.988319,       76.550003
1.024477,       80.700005
1.059543,       78.400002
1.093619,       79.750000
1.126791,       80.450005
1.159133,       81.550003
1.190710,       80.900002
1.221579,       83.050003
1.251790,       83.800003
1.281387,       83.500008
1.310410,       83.450005
1.338894,       84.850006
1.366872,       85.750008
1.394373,       85.100006
1.421422,       83.750008
1.448044,       83.850006
1.474260,       86.550003
1.500092,       86.550003
1.525557,       84.950005
1.550672,       84.950005
1.575453,       87.250008
1.599916,       86.650002
1.624072,       84.700005
1.647936,       86.600006
1.671519,       85.750008
1.694831,       86.800003
1.717884,       82.700005
1.740687,       86.600006
1.763249,       87.550003
1.785578,       87.100006
1.807684,       87.650002
1.829572,       88.300003
1.851251,       88.000008
1.872728,       87.750008
1.894008,       87.000008
1.915098,       85.950005
1.936003,       87.600006
1.956730,       87.050003
1.977283,       86.450005
1.997668,       87.200005
2.017889,       89.300003
2.037950,       88.900002
2.057857,       88.600006
2.077612,       89.400002
2.097221,       88.100006
2.116687,       86.950005
2.136013,       83.350006
2.155204,       87.550003
2.174261,       85.500008
2.193190,       85.700005
2.211991,       88.000008
2.230670,       87.850006
2.249228,       88.950005
2.267668,       87.800003
2.285993,       88.200005
2.304205,       88.550003
2.322307,       88.750008
2.340301,       89.150002
2.358190,       89.400002
2.375975,       88.150002
2.393659,       87.000008
2.411244,       88.450005
2.428731,       88.250008
2.446123,       88.350006
2.463422,       87.950005
2.480629,       89.000008
2.497746,       89.350006
2.514775,       89.900002
2.531717,       89.600006
2.548575,       88.650002
2.565348,       89.200005
2.582040,       89.450005
2.598652,       88.300003
2.615184,       89.250008
2.631638,       89.700005
2.648016,       90.400002
2.664318,       88.550003
2.680547,       89.150002
2.696703,       89.300003
2.712788,       89.600006
2.728802,       90.050003
2.744747,       89.950005
2.760624,       90.350006
2.776434,       89.900002
2.792177,       89.650002
2.807856,       88.300003
2.823471,       90.050003

==> data/privacy_utility/INFIMNIST/disgauss0_25.txt <==
x,          y
3.855469,       39.500000
3.873298,       56.200001
3.891124,       61.300003
3.908951,       70.900002
3.926777,       73.650002
3.944604,       75.100006
3.962430,       72.850006
3.980257,       80.300003
3.998083,       81.300003
4.015910,       81.250008
4.033736,       82.000008
4.051563,       84.400002
4.069389,       84.450005
4.087216,       85.900002
4.105042,       85.950005
4.122869,       85.500008
4.140695,       87.250008
4.158522,       86.600006
4.176348,       87.600006
4.194175,       86.550003
4.212001,       88.000008
4.229828,       87.050003
4.247654,       88.050003
4.265481,       86.950005
4.283307,       88.550003
4.301134,       88.450005
4.318960,       87.350006
4.336787,       88.400002
4.354613,       87.800003
4.372440,       88.500008
4.390266,       87.850006
4.408093,       87.850006
4.425919,       88.000008
4.443746,       89.100006
4.461572,       87.150002
4.479399,       88.950005
4.497225,       87.550003
4.515052,       89.400002
4.532878,       89.700005
4.550705,       88.850006
4.568531,       89.350006
4.586358,       88.350006
4.604184,       89.700005
4.622011,       89.650002
4.639837,       89.000008
4.657664,       90.150002
4.675490,       88.950005
4.693317,       90.550003
4.711143,       90.100006
4.728970,       89.400002
4.746796,       89.950005
4.764623,       89.650002
4.782449,       89.600006
4.800276,       90.300003
4.818102,       89.500008
4.835929,       89.100006
4.853755,       89.450005
4.871582,       90.000008
4.889408,       89.350006
4.907235,       89.200005
4.925061,       89.950005
4.942888,       90.550003
4.960714,       91.150002
4.978541,       90.450005
4.996367,       89.050003
5.014194,       90.750008
5.032020,       89.350006
5.049847,       90.450005
5.067673,       90.050003
5.085500,       90.050003
5.103326,       89.900002
5.121153,       89.850006
5.138979,       89.950005
5.156806,       90.500008
5.174632,       90.300003
5.192459,       90.950005
5.210286,       89.100006
5.228112,       90.650002
5.245939,       89.950005
5.263765,       90.300003
5.281592,       90.500008
5.299418,       90.900002
5.317245,       91.200005
5.335071,       90.850006
5.352898,       90.750008
5.370724,       90.500008
5.388551,       90.500008
5.406377,       90.450005
5.424204,       91.700005
5.442030,       90.100006
5.459857,       91.400002
5.477683,       90.000008
5.495510,       90.650002
5.513336,       91.250008
5.531163,       91.600006
5.548989,       91.800003
5.566816,       90.350006
5.584642,       91.950005
5.602469,       90.300003
5.620295,       91.150002


==> data/privacy_utility/INFIMNIST/disgauss0_36.txt <==
x,y
2.553570,       51.200001
2.804553,       64.250000
2.880399,       63.550003
2.881122,       66.350006
2.881845,       70.950005
2.882567,       74.900002
2.883289,       75.850006
2.884011,       78.300003
2.884734,       78.200005
2.885457,       81.400002
2.886179,       79.600006
2.886903,       83.200005
2.887625,       80.700005
2.888349,       83.450005
2.889070,       85.350006
2.889793,       80.700005
2.890515,       85.150002
2.891238,       85.400002
2.891960,       86.050003
2.892683,       85.500008
2.893405,       82.750008
2.894127,       85.650002
2.894850,       87.100006
2.895572,       87.250008
2.896295,       87.350006
2.897017,       87.550003
2.897740,       87.350006
2.898462,       88.200005
2.899185,       88.350006
2.899907,       87.450005
2.900630,       87.400002
2.901352,       89.050003
2.902075,       88.350006
2.902797,       89.300003
2.903520,       88.100006
2.904242,       88.900002
2.904965,       87.600006
2.905687,       88.650002
2.906410,       89.100006
2.907132,       89.600006
2.907855,       88.950005
2.908577,       89.100006
2.909300,       90.000008
2.910022,       89.700005
2.910744,       89.750008
2.911467,       89.750008
2.912189,       90.950005
2.912912,       90.250008
2.913634,       89.450005
2.914357,       89.700005
2.915079,       89.500008
2.915802,       90.650002
2.916524,       89.400002
2.917247,       90.000008
2.917969,       90.750008
2.918692,       90.750008
2.919414,       91.650002
2.920137,       89.950005
2.920859,       90.450005
2.921582,       90.600006
2.922304,       89.850006
2.923027,       89.950005
2.923749,       90.350006
2.924472,       90.050003
2.925194,       89.900002
2.925916,       90.450005
2.926639,       90.500008
2.927361,       90.100006
2.928084,       89.950005
2.928806,       88.850006
2.929529,       90.150002
2.930251,       88.800003
2.930974,       89.500008
2.931696,       89.500008
2.932419,       90.500008
2.933141,       90.150002
2.933864,       90.000008
2.934586,       90.400002
2.935309,       89.950005
2.936031,       90.000008
2.936754,       89.700005
2.937476,       89.750008
2.938199,       90.200005
2.938921,       90.550003
2.939644,       90.450005
2.940366,       90.850006
2.941089,       90.700005
2.941811,       90.150002
2.942533,       89.800003
2.943256,       90.150002
2.943978,       90.150002
2.944701,       90.050003
2.945423,       90.250008
2.946146,       91.200005
2.946868,       90.450005
2.947591,       89.850006
2.948313,       90.600006
2.949036,       90.750008
2.949758,       90.700005
2.950481,       90.700005


==> data/privacy_utility/INFIMNIST/disgauss0_36_3bytes.txt <==
x, y
2.553570,       47.100002
2.804553,       59.350002
2.880399,       70.050003
2.881122,       69.800003
2.881845,       71.700005
2.882567,       73.100006
2.883289,       72.300003
2.884011,       75.600006
2.884734,       80.850006
2.885457,       78.050003
2.886179,       83.000008
2.886903,       80.850006
2.887625,       84.750008
2.888349,       82.200005
2.889070,       85.900002
2.889793,       84.750008
2.890515,       85.400002
2.891238,       86.300003
2.891960,       84.100006
2.892683,       85.350006
2.893405,       84.950005
2.894127,       85.350006
2.894850,       81.600006
2.895572,       84.750008
2.896295,       85.600006
2.897017,       82.800003
2.897740,       84.800003
2.898462,       86.700005
2.899185,       86.150002
2.899907,       87.150002
2.900630,       86.200005
2.901352,       87.450005
2.902075,       86.100006
2.902797,       86.550003
2.903520,       86.550003
2.904242,       87.000008
2.904965,       87.550003
2.905687,       87.700005
2.906410,       86.400002
2.907132,       88.400002
2.907855,       87.250008
2.908577,       89.000008
2.909300,       86.450005
2.910022,       88.750008
2.910744,       88.400002
2.911467,       89.250008
2.912189,       90.350006
2.912912,       88.450005
2.913634,       88.900002
2.914357,       88.750008
2.915079,       87.950005
2.915802,       88.900002
2.916524,       87.700005
2.917247,       89.250008
2.917969,       87.000008
2.918692,       87.700005
2.919414,       88.350006
2.920137,       89.350006
2.920859,       89.350006
2.921582,       89.350006
2.922304,       88.500008
2.923027,       89.000008
2.923749,       89.350006
2.924472,       88.950005
2.925194,       89.550003
2.925916,       89.050003
2.926639,       89.200005
2.927361,       89.550003
2.928084,       88.850006
2.928806,       89.250008
2.929529,       88.300003
2.930251,       90.350006
2.930974,       89.550003
2.931696,       89.250008
2.932419,       89.750008
2.933141,       89.650002
2.933864,       88.500008
2.934586,       89.800003
2.935309,       88.700005
2.936031,       89.550003
2.936754,       90.450005
2.937476,       90.600006
2.938199,       90.400002
2.938921,       90.350006
2.939644,       89.550003
2.940366,       90.500008
2.941089,       90.300003
2.941811,       89.650002
2.942533,       89.800003
2.943256,       89.950005
2.943978,       89.250008
2.944701,       90.050003
2.945423,       90.950005
2.946146,       90.650002
2.946868,       89.500008
2.947591,       90.250008
2.948313,       90.100006
2.949036,       89.250008
2.949758,       89.900002
2.950481,       90.200005


==> data/privacy_utility/INFIMNIST/disgauss0_36_4bytes.txt <==
x, y
2.553570,       37.500000
2.804553,       50.250004
2.880399,       60.200005
2.881122,       67.250000
2.881845,       69.150002
2.882567,       73.900002
2.883289,       78.650002
2.884011,       78.200005
2.884734,       81.250008
2.885457,       82.000008
2.886179,       84.400002
2.886903,       84.800003
2.887625,       84.450005
2.888349,       83.600006
2.889070,       85.000008
2.889793,       86.800003
2.890515,       86.150002
2.891238,       86.050003
2.891960,       87.450005
2.892683,       86.750008
2.893405,       88.350006
2.894127,       89.200005
2.894850,       89.300003
2.895572,       86.600006
2.896295,       89.300003
2.897017,       88.650002
2.897740,       89.500008
2.898462,       89.550003
2.899185,       89.100006
2.899907,       89.200005
2.900630,       89.550003
2.901352,       89.150002
2.902075,       89.200005
2.902797,       90.100006
2.903520,       88.150002
2.904242,       90.000008
2.904965,       89.350006
2.905687,       89.450005
2.906410,       89.850006
2.907132,       89.750008
2.907855,       90.100006
2.908577,       88.700005
2.909300,       89.050003
2.910022,       89.750008
2.910744,       89.850006
2.911467,       89.850006
2.912189,       89.900002
2.912912,       89.850006
2.913634,       90.200005
2.914357,       90.350006
2.915079,       89.900002
2.915802,       90.150002
2.916524,       90.500008
2.917247,       89.950005
2.917969,       89.400002
2.918692,       89.350006
2.919414,       90.350006
2.920137,       90.000008
2.920859,       89.300003
2.921582,       90.200005
2.922304,       90.050003
2.923027,       89.700005
2.923749,       89.950005
2.924472,       89.850006
2.925194,       90.050003
2.925916,       89.550003
2.926639,       89.700005
2.927361,       89.500008
2.928084,       89.250008
2.928806,       89.800003
2.929529,       90.100006
2.930251,       89.700005
2.930974,       89.800003
2.931696,       89.450005
2.932419,       89.600006
2.933141,       90.000008
2.933864,       90.000008
2.934586,       89.900002
2.935309,       90.250008
2.936031,       90.250008
2.936754,       90.500008
2.937476,       90.300003
2.938199,       89.850006
2.938921,       90.600006
2.939644,       89.250008
2.940366,       91.200005
2.941089,       90.500008
2.941811,       90.200005
2.942533,       90.500008
2.943256,       90.000008
2.943978,       90.750008
2.944701,       90.550003
2.945423,       90.150002
2.946146,       89.500008
2.946868,       90.150002
2.947591,       90.300003
2.948313,       90.400002
2.949036,       90.350006
2.949758,       89.600006
2.950481,       90.700005


==> data/privacy_utility/INFIMNIST/disgauss0_64.txt <==
x,y
1.439855,       35.250000
1.440595,       53.250004
1.441334,       59.100002
1.442074,       64.750000
1.442813,       64.250000
1.443553,       69.000000
1.444292,       65.100006
1.445032,       65.450005
1.445771,       70.300003
1.446511,       72.500000
1.447250,       74.000000
1.447990,       78.500000
1.448729,       75.550003
1.449469,       81.050003
1.450208,       79.350006
1.450947,       82.150002
1.451687,       80.050003
1.452426,       78.250000
1.453166,       79.500000
1.453905,       82.300003
1.454645,       83.300003
1.455384,       82.700005
1.456124,       84.400002
1.456863,       78.200005
1.457603,       83.750008
1.458342,       83.950005
1.459082,       85.050003
1.459821,       81.200005
1.460560,       81.200005
1.461300,       83.500008
1.462039,       85.500008
1.462779,       81.150002
1.463518,       82.700005
1.464258,       86.150002
1.464997,       81.800003
1.465737,       84.250008
1.466476,       82.600006
1.467216,       82.300003
1.467955,       85.050003
1.468695,       81.000008
1.469434,       83.750008
1.470173,       85.450005
1.470913,       86.350006
1.471652,       82.850006
1.472392,       86.550003
1.473131,       85.000008
1.473871,       83.500008
1.474610,       87.050003
1.475350,       85.400002
1.476089,       86.450005
1.476829,       85.950005
1.477568,       86.850006
1.478308,       86.350006
1.479047,       87.100006
1.479787,       84.000008
1.480526,       86.400002
1.481265,       84.800003
1.482005,       85.700005
1.482744,       86.150002
1.483484,       87.400002
1.484223,       86.850006
1.484963,       87.500008
1.485702,       87.200005
1.486442,       86.900002
1.487181,       88.200005
1.487921,       86.550003
1.488660,       88.100006
1.489400,       86.200005
1.490139,       87.400002
1.490878,       87.900002
1.491618,       87.250008
1.492357,       86.800003
1.493097,       87.000008
1.493836,       86.650002
1.494576,       87.500008
1.495315,       85.500008
1.496055,       87.600006
1.496794,       87.650002
1.497534,       86.550003
1.498273,       86.800003
1.499013,       85.750008
1.499752,       87.850006
1.500491,       86.350006
1.501231,       86.600006
1.501970,       86.650002
1.502710,       86.500008
1.503449,       86.850006
1.504189,       86.400002
1.504928,       87.900002
1.505668,       86.950005
1.506407,       87.800003
1.507147,       87.100006
1.507886,       88.150002
1.508626,       87.250008
1.509365,       87.700005
1.510104,       87.500008
1.510844,       88.250008
1.511583,       88.400002
1.512323,       87.300003
1.513062,       81.650002


==> data/privacy_utility/INFIMNIST/disgauss1.txt <==
x,          y
0.886174,	36.600002
0.886739,	51.150002
0.887303,	62.150002
0.887867,	63.250004
0.888432,	65.500000
0.888996,	67.250000
0.889561,	68.600006
0.890125,	65.900002
0.890689,	62.750004
0.891254,	67.750000
0.891818,	66.100006
0.892382,	72.350006
0.892947,	69.900002
0.893511,	68.150002
0.894076,	71.750000
0.894640,	72.800003
0.895204,	73.600006
0.895769,	74.600006
0.896333,	75.100006
0.896898,	71.300003
0.897462,	69.700005
0.898026,	76.250000
0.898591,	75.650002
0.899155,	76.900002
0.899720,	75.600006
0.900284,	77.050003
0.900848,	70.750000
0.901413,	76.250000
0.901977,	76.600006
0.902542,	78.600006
0.903106,	77.400002
0.903670,	77.150002
0.904235,	72.650002
0.904799,	79.900002
0.905363,	79.150002
0.905928,	78.250000
0.906492,	80.200005
0.907057,	79.600006
0.907621,	80.700005
0.908185,	81.200005
0.908750,	81.650002
0.909314,	82.000008
0.909879,	81.850006
0.910443,	73.900002
0.911007,	80.200005
0.911572,	79.850006
0.912136,	79.450005
0.912701,	81.100006
0.913265,	80.000000
0.913829,	80.850006
0.914394,	80.600006
0.914958,	81.150002
0.915522,	80.700005
0.916087,	80.000000
0.916651,	80.650002
0.917216,	81.550003
0.917780,	80.600006
0.918344,	73.850006
0.918909,	75.650002
0.919473,	74.350006
0.920038,	78.050003
0.920602,	77.400002
0.921166,	81.200005
0.921731,	81.300003
0.922295,	74.700005
0.922860,	82.150002
0.923424,	79.750000
0.923988,	79.850006
0.924553,	79.800003
0.925117,	80.700005
0.925682,	73.850006
0.926246,	78.600006
0.926810,	80.900002
0.927375,	80.100006
0.927939,	80.100006
0.928503,	80.000000
0.929068,	80.150002
0.929632,	81.950005
0.930197,	80.100006
0.930761,	82.350006
0.931325,	81.800003
0.931890,	76.300003
0.932454,	82.300003
0.933019,	81.500008
0.933583,	80.700005
0.934147,	82.100006
0.934712,	79.350006
0.935276,	81.500008
0.935841,	81.650002
0.936405,	81.800003
0.936969,	81.400002
0.937534,	75.000000
0.938098,	74.650002
0.938662,	79.900002
0.939227,	79.350006
0.939791,	81.050003
0.940356,	81.700005
0.940920,	81.700005
0.941484,	82.000008
0.942049,	81.200005

